Learning Branching-Time Properties in CTL and ATL via Constraint Solving

We address the problem of learning temporal properties from the branching-time behavior of systems. Existing research in this field has mostly focused on learning linear temporal properties specified using popular logics, such as Linear Temporal Logic (LTL) and Signal Temporal Logic (STL). Branching-time logics such as Computation Tree Logic (CTL) and Alternating-time Temporal Logic (ATL), despite being extensively used in specifying and verifying distributed and multi-agent systems, have not received adequate attention. Thus, in this paper, we investigate the problem of learning CTL and ATL formulas from examples of system behavior. As input to the learning problems, we rely on the typical representations of branching behavior as Kripke structures and concurrent game structures, respectively. Given a sample of structures, we learn concise formulas by encoding the learning problem into a satisfiability problem, most notably by symbolically encoding both the search for prospective formulas and their fixed-point based model checking algorithms. We also study the decision problem of checking the existence of prospective ATL formulas for a given sample. We implement our algorithms in an Python prototype and have evaluated them to extract several common CTL and ATL formulas used in practical applications.

==> data/ATL_comp.csv <==
Sample,Original Formula,Propositions,Solving Time,Encoding Time,Total Time,Learned Formula Size,Sample size,Solver,Learned Formula,Verification,Size Bound,Formula Type,Players,Positive,Negative,Size Lower,Size Upper,Verification,Total_Time_TB,Encoding_Time_TB,Learned Formula Size_TB,Solving Time_TB,Learned Formula_TB
test_suite/large_cgs/CGS/f:01-nm:005-sm:003.sp,<1>X(p),2,0.01,0.14,0.15,2,10,msat,<1>X(p),TRUE,20,atl,2,5,5,1,5,TRUE,0.14,0.13,2,0.01,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:010-sm:003.sp,<1>X(p),2,0.01,0.53,0.54,2,20,msat,<1>X(p),TRUE,20,atl,2,10,10,1,5,TRUE,0.31,0.29,2,0.01,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:015-sm:003.sp,<1>X(p),2,0.02,1.07,1.09,2,30,msat,<1>X(p),TRUE,20,atl,2,15,15,1,5,TRUE,0.57,0.55,2,0.02,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:020-sm:003.sp,<1>X(p),2,0.02,1.54,1.57,2,40,msat,<1>X(p),TRUE,20,atl,2,20,20,1,5,TRUE,1.01,0.98,2,0.03,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:025-sm:003.sp,<1>X(p),2,0.03,2.16,2.19,2,50,msat,<1>X(p),TRUE,20,atl,2,25,25,1,5,TRUE,1.27,1.24,2,0.03,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:030-sm:003.sp,<1>X(p),2,0.03,2.83,2.86,2,60,msat,<1>X(p),TRUE,20,atl,2,30,30,1,5,TRUE,1.58,1.54,2,0.03,<1>X(p)
test_suite/large_cgs/CGS/f:02-nm:005-sm:003.sp,<0>F(p),2,0.01,0.17,0.18,2,10,msat,<0>F(p),TRUE,20,atl,2,5,5,1,5,TRUE,0.14,0.14,2,0.01,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:010-sm:003.sp,<0>F(p),2,0.01,0.59,0.6,2,20,msat,<0>F(p),TRUE,20,atl,2,10,10,1,5,TRUE,0.3,0.29,2,0.01,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:015-sm:003.sp,<0>F(p),2,0.02,0.82,0.84,2,30,msat,<0>F(p),TRUE,20,atl,2,15,15,1,5,TRUE,0.52,0.5,2,0.02,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:020-sm:003.sp,<0>F(p),2,0.02,1.41,1.43,2,40,msat,<0>F(p),TRUE,20,atl,2,20,20,1,5,TRUE,0.85,0.83,2,0.02,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:025-sm:003.sp,<0>F(p),2,0.03,2.2,2.22,2,50,msat,<0>F(p),TRUE,20,atl,2,25,25,1,5,TRUE,1.3,1.27,2,0.03,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:030-sm:003.sp,<0>F(p),2,0.03,3.01,3.04,2,60,msat,<0>F(p),TRUE,20,atl,2,30,30,1,5,TRUE,1.71,1.68,2,0.04,<0>F(p)
test_suite/large_cgs/CGS/f:03-nm:005-sm:003.sp,<>G(((p & (! q)) -> <1>G(p))),2,0.04,0.73,0.77,4,10,msat,(<0>F(p) -> <0>G(p)),TRUE,20,atl,2,5,5,1,5,TRUE,0.52,0.47,4,0.05,(<0>F(p) -> <>G(p))
test_suite/large_cgs/CGS/f:03-nm:010-sm:003.sp,<>G(((p & (! q)) -> <1>G(p))),2,1.48,8.51,9.99,6,20,msat,<>G(<0>(q U (p -> <1>G(p)))),TRUE,20,atl,2,10,10,1,5,TRUE,7.05,5.48,6,1.57,<1>G((<>X(p) | (p -> q)))
test_suite/large_cgs/CGS/f:03-nm:015-sm:003.sp,<>G(((p & (! q)) -> <1>G(p))),2,3.67,22.48,26.15,6,30,msat,<1>G((p -> (<1>G(p) | q))),TRUE,20,atl,2,15,15,1,5,TRUE,21.48,13.02,6,8.46,<>G((q | (p -> <1>G(p))))
test_suite/large_cgs/CGS/f:03-nm:020-sm:003.sp,<>G(((p & (! q)) -> <1>G(p))),2,7.21,40.15,47.35,6,40,msat,<>G(((p -> q) | <1>G(p))),TRUE,20,atl,2,20,20,1,5,TRUE,39.5,23.96,6,15.54,<>G(((p -> q) | <1>G(p)))
test_suite/large_cgs/CGS/f:03-nm:025-sm:003.sp,<>G(((p & (! q)) -> <1>G(p))),2,6.77,68.47,75.24,6,50,msat,<>G((<1>G(p) | (p -> q))),TRUE,20,atl,2,25,25,1,5,TRUE,47.2,39.11,6,8.09,<>G(((p -> <1>G(p)) | q))
test_suite/large_cgs/CGS/f:03-nm:030-sm:003.sp,<>G(((p & (! q)) -> <1>G(p))),2,4.56,99.84,104.4,6,60,msat,<>G(((p -> q) | <1>G(p))),TRUE,20,atl,2,30,30,1,5,TRUE,72.55,58.47,6,14.08,<>G(((p -> <1>G(p)) | q))
test_suite/large_cgs/CGS/f:04-nm:005-sm:003.sp,<>G((p -> <1>G(p))),2,0.05,1.2,1.25,4,10,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,5,5,1,5,TRUE,0.73,0.67,4,0.06,"(<0,1>F(q) -> <>X(q))"
test_suite/large_cgs/CGS/f:04-nm:010-sm:003.sp,<>G((p -> <1>G(p))),2,0.12,3.96,4.07,4,20,msat,<>G((p -> <>G(p))),TRUE,20,atl,2,10,10,1,5,TRUE,2.28,2.16,4,0.12,<>G((p -> <>G(p)))
test_suite/large_cgs/CGS/f:04-nm:015-sm:003.sp,<>G((p -> <1>G(p))),2,0.18,8.4,8.57,4,30,msat,<>G((p -> <1>X(p))),TRUE,20,atl,2,15,15,1,5,TRUE,4.73,4.54,4,0.19,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:04-nm:020-sm:003.sp,<>G((p -> <1>G(p))),2,0.25,14.81,15.06,4,40,msat,<>G((p -> <1>X(p))),TRUE,20,atl,2,20,20,1,5,TRUE,8.47,8.15,4,0.33,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:04-nm:025-sm:003.sp,<>G((p -> <1>G(p))),2,0.3,23.59,23.89,4,50,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,25,25,1,5,TRUE,13.9,13.5,4,0.4,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:04-nm:030-sm:003.sp,<>G((p -> <1>G(p))),2,0.3,31.74,32.04,4,60,msat,<>G((p -> <1>X(p))),TRUE,20,atl,2,30,30,1,5,TRUE,17.49,17.13,4,0.36,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:05-nm:005-sm:003.sp,"<>G((p -> <0,1>F(q)))",2,0.06,1.15,1.21,4,10,msat,(<1>F(p) -> q),TRUE,20,atl,2,5,5,1,5,TRUE,0.75,0.7,4,0.06,(<1>F(p) -> q)
test_suite/large_cgs/CGS/f:05-nm:010-sm:003.sp,"<>G((p -> <0,1>F(q)))",2,0.25,5.22,5.47,5,20,msat,<>X((<1>X(p) -> q)),TRUE,20,atl,2,10,10,1,5,TRUE,3.18,3.01,5,0.17,<>X((<1>X(p) -> q))
test_suite/large_cgs/CGS/f:05-nm:015-sm:003.sp,"<>G((p -> <0,1>F(q)))",2,0.38,10.56,10.94,5,30,msat,"<>G((p -> <0,1>X(q)))",TRUE,20,atl,2,15,15,1,5,TRUE,6.49,6.1,5,0.39,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:020-sm:003.sp,"<>G((p -> <0,1>F(q)))",2,0.58,17.83,18.4,5,40,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,20,20,1,5,TRUE,11.07,10.53,5,0.54,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:025-sm:003.sp,"<>G((p -> <0,1>F(q)))",2,1.01,29.03,30.04,5,50,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,25,25,1,5,TRUE,18.1,17.51,5,0.59,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:030-sm:003.sp,"<>G((p -> <0,1>F(q)))",2,1.1,39.53,40.63,5,60,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,30,30,1,5,TRUE,23.45,22.76,5,0.69,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:06-nm:005-sm:003.sp,<>G((p -> <1>X(q))),2,0.19,1.75,1.94,5,10,msat,<0>G((p -> <>X(q))),TRUE,20,atl,2,5,5,1,5,TRUE,1.26,1.1,5,0.16,"(<>(p U <0,1>X(p)) -> q)"
test_suite/large_cgs/CGS/f:06-nm:010-sm:003.sp,<>G((p -> <1>X(q))),2,0.28,7.2,7.48,5,20,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,10,10,1,5,TRUE,4.06,3.82,5,0.25,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:015-sm:003.sp,<>G((p -> <1>X(q))),2,0.44,16.49,16.93,5,30,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,15,15,1,5,TRUE,9.83,9.16,5,0.67,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:020-sm:003.sp,<>G((p -> <1>X(q))),2,0.91,27.49,28.4,5,40,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,20,20,1,5,TRUE,16.19,15.69,5,0.51,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:025-sm:003.sp,<>G((p -> <1>X(q))),2,0.58,40.57,41.15,5,50,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,25,25,1,5,TRUE,24.87,23.59,5,1.28,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:030-sm:003.sp,<>G((p -> <1>X(q))),2,1.28,54.81,56.09,5,60,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,30,30,1,5,TRUE,31.29,29.86,5,1.42,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:01-nm:005-sm:008.sp,<1>X(p),2,0.03,1.06,1.1,2,10,msat,<1>X(p),TRUE,20,atl,2,5,5,6,10,TRUE,0.56,0.52,2,0.03,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:010-sm:008.sp,<1>X(p),2,0.07,3.72,3.79,2,20,msat,<1>X(p),TRUE,20,atl,2,10,10,6,10,TRUE,1.63,1.56,2,0.07,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:015-sm:008.sp,<1>X(p),2,0.1,8.85,8.95,2,30,msat,<1>X(p),TRUE,20,atl,2,15,15,6,10,TRUE,3.41,3.3,2,0.11,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:020-sm:008.sp,<1>X(p),2,0.14,14.59,14.73,2,40,msat,<1>X(p),TRUE,20,atl,2,20,20,6,10,TRUE,5.59,5.43,2,0.15,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:025-sm:008.sp,<1>X(p),2,0.18,20.82,21,2,50,msat,<1>X(p),TRUE,20,atl,2,25,25,6,10,TRUE,8.37,8.18,2,0.18,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:030-sm:008.sp,<1>X(p),2,0.2,29.49,29.7,2,60,msat,<1>X(p),TRUE,20,atl,2,30,30,6,10,TRUE,11.76,11.54,2,0.22,<1>X(p)
test_suite/large_cgs/CGS/f:02-nm:005-sm:008.sp,<0>F(p),2,0.02,0.82,0.84,2,10,msat,<0>F(p),TRUE,20,atl,2,5,5,6,10,TRUE,0.37,0.35,2,0.02,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:010-sm:008.sp,<0>F(p),2,0.05,3.07,3.12,2,20,msat,<0>F(p),TRUE,20,atl,2,10,10,6,10,TRUE,1.31,1.26,2,0.05,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:015-sm:008.sp,<0>F(p),2,0.09,7.31,7.39,2,30,msat,<0>F(p),TRUE,20,atl,2,15,15,6,10,TRUE,2.95,2.86,2,0.09,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:020-sm:008.sp,<0>F(p),2,0.14,13.98,14.11,2,40,msat,<0>F(p),TRUE,20,atl,2,20,20,6,10,TRUE,5.31,5.2,2,0.12,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:025-sm:008.sp,<0>F(p),2,0.18,21.43,21.61,2,50,msat,<0>F(p),TRUE,20,atl,2,25,25,6,10,TRUE,7.97,7.8,2,0.16,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:030-sm:008.sp,<0>F(p),2,0.21,31.2,31.41,2,60,msat,<0>F(p),TRUE,20,atl,2,30,30,6,10,TRUE,12.09,11.88,2,0.2,<0>F(p)
test_suite/large_cgs/CGS/f:03-nm:005-sm:008.sp,<>G(((p & (! q)) -> <1>G(p))),2,5.33,14.88,20.21,5,10,msat,<0>G(<1>X((p -> <1>G(p)))),TRUE,20,atl,2,5,5,6,10,TRUE,8.9,6.37,5,2.53,<>G((<1>X(p) -> <1>X(<1>X(p))))
test_suite/large_cgs/CGS/f:03-nm:010-sm:008.sp,<>G(((p & (! q)) -> <1>G(p))),2,228.61,98.75,327.35,6,20,msat,<>G(((p -> <1>G(p)) | q)),TRUE,20,atl,2,10,10,6,10,TRUE,95.69,41.06,6,54.63,<>G((p -> (q | <1>G(p))))
test_suite/large_cgs/CGS/f:03-nm:015-sm:008.sp,<>G(((p & (! q)) -> <1>G(p))),2,213.68,227.55,441.23,6,30,msat,<>G((p -> (q | <1>G(p)))),TRUE,20,atl,2,15,15,6,10,TRUE,197.6,91.7,6,105.9,<>G((q | (p -> <1>G(p))))
test_suite/large_cgs/CGS/f:03-nm:020-sm:008.sp,<>G(((p & (! q)) -> <1>G(p))),2,139.86,368.71,508.57,6,40,msat,<>G(((p -> q) | <1>G(p))),TRUE,20,atl,2,20,20,6,10,TRUE,416.2,153.54,6,262.66,<>G((p -> (<1>G(p) | q)))
test_suite/large_cgs/CGS/f:03-nm:025-sm:008.sp,<>G(((p & (! q)) -> <1>G(p))),2,116.22,556.68,672.89,6,50,msat,<>G((<1>G(p) | (p -> q))),TRUE,20,atl,2,25,25,6,10,TRUE,558.91,229.57,6,329.34,<>G((<1>G(p) | (p -> q)))
test_suite/large_cgs/CGS/f:03-nm:030-sm:008.sp,<>G(((p & (! q)) -> <1>G(p))),2,93.5,800.34,893.84,6,60,msat,<>G((<1>G(p) | (p -> q))),TRUE,20,atl,2,30,30,6,10,TRUE,693.14,332.26,6,360.89,<>G((p -> (q | <1>G(p))))
test_suite/large_cgs/CGS/f:04-nm:005-sm:008.sp,<>G((p -> <1>G(p))),2,0.33,8.66,8.99,4,10,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,5,5,6,10,TRUE,4.5,4.01,4,0.49,"<1>G((<0,1>X(p) -> p))"
test_suite/large_cgs/CGS/f:04-nm:010-sm:008.sp,<>G((p -> <1>G(p))),2,1.5,37.25,38.75,4,20,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,10,10,6,10,TRUE,16.69,14.16,4,2.53,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:04-nm:015-sm:008.sp,<>G((p -> <1>G(p))),2,2.83,78.79,81.62,4,30,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,15,15,6,10,TRUE,32.41,29.18,4,3.23,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:04-nm:020-sm:008.sp,<>G((p -> <1>G(p))),2,2.97,139.18,142.15,4,40,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,20,20,6,10,TRUE,52.24,48.84,4,3.4,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:04-nm:025-sm:008.sp,<>G((p -> <1>G(p))),2,1.53,202.42,203.96,4,50,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,25,25,6,10,TRUE,77.86,73.98,4,3.88,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:04-nm:030-sm:008.sp,<>G((p -> <1>G(p))),2,2.64,288.95,291.59,4,60,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,30,30,6,10,TRUE,111.1,105.12,4,5.98,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:05-nm:005-sm:008.sp,"<>G((p -> <0,1>F(q)))",2,0.54,7.87,8.41,4,10,msat,"<0,1>F(<>G(<0,1>F(q)))",TRUE,20,atl,2,5,5,6,10,TRUE,4.46,3.83,4,0.62,(<1>F(p) -> <1>X(p))
test_suite/large_cgs/CGS/f:05-nm:010-sm:008.sp,"<>G((p -> <0,1>F(q)))",2,8.79,49.99,58.78,5,20,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,10,10,6,10,TRUE,39.74,22.91,5,16.83,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:015-sm:008.sp,"<>G((p -> <0,1>F(q)))",2,14.42,117.3,131.72,5,30,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,15,15,6,10,TRUE,61.77,51.93,5,9.84,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:020-sm:008.sp,"<>G((p -> <0,1>F(q)))",2,18.33,200.64,218.97,5,40,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,20,20,6,10,TRUE,103.55,88.02,5,15.53,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:025-sm:008.sp,"<>G((p -> <0,1>F(q)))",2,36.82,323.12,359.94,5,50,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,25,25,6,10,TRUE,215.28,138.5,5,76.78,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:030-sm:008.sp,"<>G((p -> <0,1>F(q)))",2,37.06,480.48,517.54,5,60,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,30,30,6,10,TRUE,268.82,201.91,5,66.92,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:06-nm:005-sm:008.sp,<>G((p -> <1>X(q))),2,0.52,6.99,7.51,4,10,msat,<1>X(<0>X(<>X(q))),TRUE,20,atl,2,5,5,6,10,TRUE,3.55,3.15,4,0.39,"<1>X(<0,1>X(<>X(q)))"
test_suite/large_cgs/CGS/f:06-nm:010-sm:008.sp,<>G((p -> <1>X(q))),2,8.18,49.49,57.66,5,20,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,10,10,6,10,TRUE,32.55,21.35,5,11.2,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:015-sm:008.sp,<>G((p -> <1>X(q))),2,11.1,107.92,119.02,5,30,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,15,15,6,10,TRUE,70.67,44.38,5,26.29,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:020-sm:008.sp,<>G((p -> <1>X(q))),2,10.22,193.97,204.19,5,40,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,20,20,6,10,TRUE,101.88,78.36,5,23.52,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:025-sm:008.sp,<>G((p -> <1>X(q))),2,11.77,305.24,317.01,5,50,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,25,25,6,10,TRUE,131.95,125.08,5,6.87,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:030-sm:008.sp,<>G((p -> <1>X(q))),2,13.29,444.72,458.01,5,60,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,30,30,6,10,TRUE,248.03,184.03,5,64,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:01-nm:005-sm:013.sp,<1>X(p),2,0.09,3.1,3.19,2,10,msat,<1>X(p),TRUE,20,atl,2,5,5,11,15,TRUE,1.27,1.19,2,0.08,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:010-sm:013.sp,<1>X(p),2,0.2,14.09,14.3,2,20,msat,<1>X(p),TRUE,20,atl,2,10,10,11,15,TRUE,4.14,3.97,2,0.17,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:015-sm:013.sp,<1>X(p),2,0.33,29.48,29.81,2,30,msat,<1>X(p),TRUE,20,atl,2,15,15,11,15,TRUE,8.4,8.18,2,0.23,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:020-sm:013.sp,<1>X(p),2,0.43,50.79,51.23,2,40,msat,<1>X(p),TRUE,20,atl,2,20,20,11,15,TRUE,14.33,13.94,2,0.39,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:025-sm:013.sp,<1>X(p),2,0.52,80.15,80.67,2,50,msat,<1>X(p),TRUE,20,atl,2,25,25,11,15,TRUE,22.23,21.74,2,0.49,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:030-sm:013.sp,<1>X(p),2,0.7,111.99,112.69,2,60,msat,<1>X(p),TRUE,20,atl,2,30,30,11,15,TRUE,30.99,30.46,2,0.53,<1>X(p)
test_suite/large_cgs/CGS/f:02-nm:005-sm:013.sp,<0>F(p),2,0.08,3.04,3.12,2,10,msat,<0>X(p),TRUE,20,atl,2,5,5,11,15,TRUE,1.24,1.16,2,0.08,<0>X(p)
test_suite/large_cgs/CGS/f:02-nm:010-sm:013.sp,<0>F(p),2,0.2,12.03,12.23,2,20,msat,<0>F(p),TRUE,20,atl,2,10,10,11,15,TRUE,3.95,3.78,2,0.17,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:015-sm:013.sp,<0>F(p),2,0.25,24.75,25,2,30,msat,<0>F(p),TRUE,20,atl,2,15,15,11,15,TRUE,8.21,7.98,2,0.23,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:020-sm:013.sp,<0>F(p),2,0.39,45.29,45.68,2,40,msat,<0>F(p),TRUE,20,atl,2,20,20,11,15,TRUE,13.72,13.35,2,0.37,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:025-sm:013.sp,<0>F(p),2,0.45,70.38,70.83,2,50,msat,<0>F(p),TRUE,20,atl,2,25,25,11,15,TRUE,21.11,20.66,2,0.45,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:030-sm:013.sp,<0>F(p),2,0.52,98.97,99.5,2,60,msat,<0>F(p),TRUE,20,atl,2,30,30,11,15,TRUE,30.3,29.81,2,0.49,<0>F(p)
test_suite/large_cgs/CGS/f:03-nm:005-sm:013.sp,<>G(((p & (! q)) -> <1>G(p))),2,109.06,104.98,214.04,6,10,msat,<>G((p -> (<1>G(p) | q))),TRUE,20,atl,2,5,5,11,15,TRUE,151.12,32.1,6,119.02,<>X((<1>X(<1>G(<0>F(q))) -> q))
test_suite/large_cgs/CGS/f:03-nm:010-sm:013.sp,<>G(((p & (! q)) -> <1>G(p))),2,168.56,373.51,542.07,6,20,msat,<>G((q | (p -> <1>G(p)))),TRUE,20,atl,2,10,10,11,15,TRUE,1123.17,109.76,6,1013.41,<>G((<1>X(p) | (p -> q)))
test_suite/large_cgs/CGS/f:03-nm:015-sm:013.sp,<>G(((p & (! q)) -> <1>G(p))),2,815.49,912.13,1727.61,6,30,msat,<>G((<1>X(p) | (p -> q))),TRUE,20,atl,2,15,15,11,15,TRUE,903.92,245.49,6,658.43,<>G((p -> (<1>X(p) | q)))
test_suite/large_cgs/CGS/f:03-nm:020-sm:013.sp,<>G(((p & (! q)) -> <1>G(p))),2,248.69,1468.1,1716.8,6,40,msat,<>G(((p -> q) | <1>X(p))),TRUE,20,atl,2,20,20,11,15,TRUE,897.69,409.34,6,488.36,<>G(((p -> <1>G(p)) | q))
test_suite/large_cgs/CGS/f:03-nm:025-sm:013.sp,<>G(((p & (! q)) -> <1>G(p))),2,2400,2400,2400,,50,msat,,,20,atl,2,25,25,11,15,TRUE,1497.3,642.09,6,855.22,<>G((q | (p -> <1>G(p))))
test_suite/large_cgs/CGS/f:03-nm:030-sm:013.sp,<>G(((p & (! q)) -> <1>G(p))),2,2400,2400,2400,,60,msat,,,20,atl,2,30,30,11,15,TRUE,2400,2400,,2400,
test_suite/large_cgs/CGS/f:04-nm:005-sm:013.sp,<>G((p -> <1>G(p))),2,2.86,32.99,35.85,4,10,msat,<>G((p -> <1>X(p))),TRUE,20,atl,2,5,5,11,15,TRUE,10.61,8.35,4,2.25,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:04-nm:010-sm:013.sp,<>G((p -> <1>G(p))),2,3.87,113.33,117.2,4,20,msat,<>G((p -> <1>X(p))),TRUE,20,atl,2,10,10,11,15,TRUE,36.56,31.24,4,5.33,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:04-nm:015-sm:013.sp,<>G((p -> <1>G(p))),2,7.2,243.93,251.13,4,30,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,15,15,11,15,TRUE,73.06,70.13,4,2.93,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:04-nm:020-sm:013.sp,<>G((p -> <1>G(p))),2,11.19,430.66,441.84,4,40,msat,<>G((p -> <1>X(p))),TRUE,20,atl,2,20,20,11,15,TRUE,130.16,124.55,4,5.61,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:04-nm:025-sm:013.sp,<>G((p -> <1>G(p))),2,8.28,659.25,667.53,4,50,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,25,25,11,15,TRUE,204.19,188.39,4,15.8,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:04-nm:030-sm:013.sp,<>G((p -> <1>G(p))),2,13.55,964.27,977.82,4,60,msat,<>G((p -> <1>X(p))),TRUE,20,atl,2,30,30,11,15,TRUE,294.07,274.72,4,19.35,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:05-nm:005-sm:013.sp,"<>G((p -> <0,1>F(q)))",2,0.27,12.59,12.86,3,10,msat,"<>G(<0,1>F(q))",TRUE,20,atl,2,5,5,11,15,TRUE,4.39,4.04,3,0.35,"<>G(<0,1>F(q))"
test_suite/large_cgs/CGS/f:05-nm:010-sm:013.sp,"<>G((p -> <0,1>F(q)))",2,2.77,112.01,114.79,4,20,msat,"(<0,1>F(<>G(p)) -> <>G(p))",TRUE,20,atl,2,10,10,11,15,TRUE,34.77,32.94,4,1.83,<>G((! <>G(p)))
test_suite/large_cgs/CGS/f:05-nm:015-sm:013.sp,"<>G((p -> <0,1>F(q)))",2,19.3,485.44,504.73,5,30,msat,<>G((<>G(p) -> q)),TRUE,20,atl,2,15,15,11,15,TRUE,184.11,141.11,5,43.01,"<>G(<0,1>(p U (p -> q)))"
test_suite/large_cgs/CGS/f:05-nm:020-sm:013.sp,"<>G((p -> <0,1>F(q)))",2,147.03,853.4,1000.42,5,40,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,20,20,11,15,TRUE,371.85,251.56,5,120.29,"<>G(<0,1>(p U (p -> q)))"
test_suite/large_cgs/CGS/f:05-nm:025-sm:013.sp,"<>G((p -> <0,1>F(q)))",2,74.08,1277.78,1351.86,5,50,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,25,25,11,15,TRUE,496.32,380.88,5,115.45,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:030-sm:013.sp,"<>G((p -> <0,1>F(q)))",2,116.19,1818.59,1934.78,5,60,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,30,30,11,15,TRUE,787.35,542.51,5,244.84,"<>G(<0,1>(p U (p -> q)))"
test_suite/large_cgs/CGS/f:06-nm:005-sm:013.sp,<>G((p -> <1>X(q))),2,6.48,58.41,64.89,5,10,msat,"<0>G((<0,1>X(<>X(p)) -> <>X(p)))",TRUE,20,atl,2,5,5,11,15,TRUE,25.5,17.96,5,7.53,<0>G(<>X((! <>X(p))))
test_suite/large_cgs/CGS/f:06-nm:010-sm:013.sp,<>G((p -> <1>X(q))),2,31.68,203.36,235.03,5,20,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,10,10,11,15,TRUE,92.25,61.31,5,30.93,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:015-sm:013.sp,<>G((p -> <1>X(q))),2,26.24,480.52,506.76,5,30,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,15,15,11,15,TRUE,229.04,133.08,5,95.96,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:020-sm:013.sp,<>G((p -> <1>X(q))),2,139.23,852.27,991.5,5,40,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,20,20,11,15,TRUE,330.25,237.56,5,92.69,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:025-sm:013.sp,<>G((p -> <1>X(q))),2,158.38,1318.43,1476.81,5,50,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,25,25,11,15,TRUE,465.55,361.66,5,103.89,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:030-sm:013.sp,<>G((p -> <1>X(q))),2,135.64,1962.34,2097.98,5,60,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,30,30,11,15,TRUE,738.92,526.42,5,212.5,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:01-nm:005-sm:018.sp,<1>X(p),2,0.21,9.02,9.23,2,10,msat,<1>X(p),TRUE,20,atl,2,5,5,16,20,TRUE,2.58,2.4,2,0.18,<1>X(q)
test_suite/large_cgs/CGS/f:01-nm:010-sm:018.sp,<1>X(p),2,0.46,35.08,35.53,2,20,msat,<1>X(p),TRUE,20,atl,2,10,10,16,20,TRUE,8.23,7.83,2,0.4,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:015-sm:018.sp,<1>X(p),2,0.74,77.22,77.96,2,30,msat,<1>X(p),TRUE,20,atl,2,15,15,16,20,TRUE,17.2,16.68,2,0.52,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:020-sm:018.sp,<1>X(p),2,0.9,137.65,138.55,2,40,msat,<1>X(p),TRUE,20,atl,2,20,20,16,20,TRUE,28.22,27.46,2,0.77,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:025-sm:018.sp,<1>X(p),2,1.1,216.02,217.12,2,50,msat,<1>X(p),TRUE,20,atl,2,25,25,16,20,TRUE,43.51,42.58,2,0.93,<1>X(p)
test_suite/large_cgs/CGS/f:01-nm:030-sm:018.sp,<1>X(p),2,1.62,313.34,314.96,2,60,msat,<1>X(p),TRUE,20,atl,2,30,30,16,20,TRUE,62.57,61.39,2,1.17,<1>X(p)
test_suite/large_cgs/CGS/f:02-nm:005-sm:018.sp,<0>F(p),2,0.19,7.81,8,2,10,msat,<0>F(p),TRUE,20,atl,2,5,5,16,20,TRUE,2.34,2.19,2,0.15,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:010-sm:018.sp,<0>F(p),2,0.47,37.94,38.41,2,20,msat,<0>F(p),TRUE,20,atl,2,10,10,16,20,TRUE,8.35,7.96,2,0.39,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:015-sm:018.sp,<0>F(p),2,0.81,82.24,83.05,2,30,msat,<0>F(p),TRUE,20,atl,2,15,15,16,20,TRUE,17.31,16.78,2,0.53,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:020-sm:018.sp,<0>F(p),2,0.91,137.88,138.79,2,40,msat,<0>F(p),TRUE,20,atl,2,20,20,16,20,TRUE,29.13,28.4,2,0.73,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:025-sm:018.sp,<0>F(p),2,1.14,219.86,221,2,50,msat,<0>F(p),TRUE,20,atl,2,25,25,16,20,TRUE,43.54,42.61,2,0.93,<0>F(p)
test_suite/large_cgs/CGS/f:02-nm:030-sm:018.sp,<0>F(p),2,1.53,313.41,314.94,2,60,msat,<0>F(p),TRUE,20,atl,2,30,30,16,20,TRUE,61.68,60.54,2,1.14,<0>F(p)
test_suite/large_cgs/CGS/f:03-nm:005-sm:018.sp,<>G(((p & (! q)) -> <1>G(p))),2,5.94,63.65,69.59,4,10,msat,<1>X(<1>F(<0>G(q))),TRUE,20,atl,2,5,5,16,20,TRUE,18.27,16.56,4,1.71,"<>G(<0,1>X(<0>F(p)))"
test_suite/large_cgs/CGS/f:03-nm:010-sm:018.sp,<>G(((p & (! q)) -> <1>G(p))),2,863.03,806.24,1669.27,6,20,msat,<>G(((p -> q) | <1>G(p))),TRUE,20,atl,2,10,10,16,20,TRUE,1556.32,203.88,6,1352.44,<>G((p -> (<1>G(p) | q)))
test_suite/large_cgs/CGS/f:03-nm:015-sm:018.sp,<>G(((p & (! q)) -> <1>G(p))),2,2400,2400,2400,,30,msat,,,20,atl,2,15,15,16,20,TRUE,2227.96,455.96,6,1772,<>G((<1>X(p) | (p -> q)))
test_suite/large_cgs/CGS/f:03-nm:020-sm:018.sp,<>G(((p & (! q)) -> <1>G(p))),2,2400,2400,2400,,40,msat,,,20,atl,2,20,20,16,20,TRUE,1924.09,815.78,6,1108.31,"<>G(<0,1>(q U (p -> <1>G(p))))"
test_suite/large_cgs/CGS/f:03-nm:025-sm:018.sp,<>G(((p & (! q)) -> <1>G(p))),2,2400,2400,2400,,50,msat,,,20,atl,2,25,25,16,20,TRUE,2646.66,1251.34,6,1395.32,<>G(<0>(q U (p -> <1>G(p))))
test_suite/large_cgs/CGS/f:03-nm:030-sm:018.sp,<>G(((p & (! q)) -> <1>G(p))),2,2400,2400,2400,,60,msat,,,20,atl,2,30,30,16,20,TRUE,2635.36,1708.36,6,927,<>G((<1>G(p) | (p -> q)))
test_suite/large_cgs/CGS/f:04-nm:005-sm:018.sp,<>G((p -> <1>G(p))),2,3.67,67.32,71,4,10,msat,"<>G((p -> <0,1>G(p)))",TRUE,20,atl,2,5,5,16,20,TRUE,18.72,16.38,4,2.34,"<>G((p -> <0,1>X(p)))"
test_suite/large_cgs/CGS/f:04-nm:010-sm:018.sp,<>G((p -> <1>G(p))),2,12.77,283.65,296.42,4,20,msat,<>G((p -> <1>X(p))),TRUE,20,atl,2,10,10,16,20,TRUE,81.89,63.68,4,18.21,<>G((p -> <1>X(p)))
test_suite/large_cgs/CGS/f:04-nm:015-sm:018.sp,<>G((p -> <1>G(p))),2,22.32,659.93,682.25,4,30,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,15,15,16,20,TRUE,158.85,135.91,4,22.94,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:04-nm:020-sm:018.sp,<>G((p -> <1>G(p))),2,24.58,1211.2,1235.78,4,40,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,20,20,16,20,TRUE,257.48,234.84,4,22.64,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:04-nm:025-sm:018.sp,<>G((p -> <1>G(p))),2,31.18,1889.53,1920.71,4,50,msat,<>G((p -> <1>G(p))),TRUE,20,atl,2,25,25,16,20,TRUE,405.43,364.06,4,41.38,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:04-nm:030-sm:018.sp,<>G((p -> <1>G(p))),2,2400,2400,2400,,60,msat,,,20,atl,2,30,30,16,20,TRUE,550.78,530.32,4,20.46,<>G((p -> <1>G(p)))
test_suite/large_cgs/CGS/f:05-nm:005-sm:018.sp,"<>G((p -> <0,1>F(q)))",2,8.22,66.13,74.35,4,10,msat,"<0,1>(p U <>X((! p)))",TRUE,20,atl,2,5,5,16,20,TRUE,19.63,16.9,4,2.72,"<0,1>(p U (! <0,1>X(p)))"
test_suite/large_cgs/CGS/f:05-nm:010-sm:018.sp,"<>G((p -> <0,1>F(q)))",2,145.04,565.85,710.89,5,20,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,10,10,16,20,TRUE,389.09,122.15,5,266.94,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:015-sm:018.sp,"<>G((p -> <0,1>F(q)))",2,212.53,1169.66,1382.19,5,30,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,15,15,16,20,TRUE,313.9,259.64,5,54.26,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:020-sm:018.sp,"<>G((p -> <0,1>F(q)))",2,160.64,2129.77,2290.41,5,40,msat,"<>G((p -> <0,1>F(q)))",TRUE,20,atl,2,20,20,16,20,TRUE,802.11,461.3,5,340.81,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:025-sm:018.sp,"<>G((p -> <0,1>F(q)))",2,2400,2400,2400,,50,msat,,,20,atl,2,25,25,16,20,TRUE,976.27,735.51,5,240.76,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:05-nm:030-sm:018.sp,"<>G((p -> <0,1>F(q)))",2,2400,2400,2400,,60,msat,,,20,atl,2,30,30,16,20,TRUE,1549.12,1016.21,5,532.92,"<>G((p -> <0,1>F(q)))"
test_suite/large_cgs/CGS/f:06-nm:005-sm:018.sp,<>G((p -> <1>X(q))),2,47.28,132.54,179.81,5,10,msat,"<>G((<0,1>G(p) -> <1>G(p)))",TRUE,20,atl,2,5,5,16,20,TRUE,44.6,33.15,5,11.46,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:010-sm:018.sp,<>G((p -> <1>X(q))),2,121,528.93,649.93,5,20,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,10,10,16,20,TRUE,346.26,121.98,5,224.28,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:015-sm:018.sp,<>G((p -> <1>X(q))),2,153.18,1167.05,1320.23,5,30,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,15,15,16,20,TRUE,560.6,268.69,5,291.91,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:020-sm:018.sp,<>G((p -> <1>X(q))),2,194.85,2156.05,2350.9,5,40,msat,<>G((p -> <1>X(q))),TRUE,20,atl,2,20,20,16,20,TRUE,869.81,482.33,5,387.48,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:025-sm:018.sp,<>G((p -> <1>X(q))),2,2400,2400,2400,,50,msat,,,20,atl,2,25,25,16,20,TRUE,1053.49,751.2,5,302.29,<>G((p -> <1>X(q)))
test_suite/large_cgs/CGS/f:06-nm:030-sm:018.sp,<>G((p -> <1>X(q))),2,2400,2400,2400,,60,msat,,,20,atl,2,30,30,16,20,TRUE,1372.18,1041.33,5,330.85,<>G((p -> <1>X(q)))


==> data/ATL_comp_runtimes.csv <==
Sample,Total_Time,Total_Time_TB,
test_suite/large_cgs/CGS/f:01-nm:005-sm:003.sp,0.15,0.14,0.066666666666667
test_suite/large_cgs/CGS/f:01-nm:010-sm:003.sp,0.54,0.31,0.425925925925926
test_suite/large_cgs/CGS/f:01-nm:015-sm:003.sp,1.09,0.57,0.477064220183486
test_suite/large_cgs/CGS/f:01-nm:020-sm:003.sp,1.57,1.01,0.356687898089172
test_suite/large_cgs/CGS/f:01-nm:025-sm:003.sp,2.19,1.27,0.420091324200913
test_suite/large_cgs/CGS/f:01-nm:030-sm:003.sp,2.86,1.58,0.447552447552448
test_suite/large_cgs/CGS/f:02-nm:005-sm:003.sp,0.18,0.14,0.222222222222222
test_suite/large_cgs/CGS/f:02-nm:010-sm:003.sp,0.6,0.3,0.5
test_suite/large_cgs/CGS/f:02-nm:015-sm:003.sp,0.84,0.52,0.380952380952381
test_suite/large_cgs/CGS/f:02-nm:020-sm:003.sp,1.43,0.85,0.405594405594406
test_suite/large_cgs/CGS/f:02-nm:025-sm:003.sp,2.22,1.3,0.414414414414414
test_suite/large_cgs/CGS/f:02-nm:030-sm:003.sp,3.04,1.71,0.4375
test_suite/large_cgs/CGS/f:03-nm:005-sm:003.sp,0.77,0.52,0.324675324675325
test_suite/large_cgs/CGS/f:03-nm:010-sm:003.sp,9.99,7.05,0.294294294294294
test_suite/large_cgs/CGS/f:03-nm:015-sm:003.sp,26.15,21.48,0.178585086042065
test_suite/large_cgs/CGS/f:03-nm:020-sm:003.sp,47.35,39.5,0.165786694825766
test_suite/large_cgs/CGS/f:03-nm:025-sm:003.sp,75.24,47.2,0.372674109516215
test_suite/large_cgs/CGS/f:03-nm:030-sm:003.sp,104.4,72.55,0.30507662835249
test_suite/large_cgs/CGS/f:04-nm:005-sm:003.sp,1.25,0.73,0.416
test_suite/large_cgs/CGS/f:04-nm:010-sm:003.sp,4.07,2.28,0.43980343980344
test_suite/large_cgs/CGS/f:04-nm:015-sm:003.sp,8.57,4.73,0.448074679113186
test_suite/large_cgs/CGS/f:04-nm:020-sm:003.sp,15.06,8.47,0.437583001328021
test_suite/large_cgs/CGS/f:04-nm:025-sm:003.sp,23.89,13.9,0.41816659690247
test_suite/large_cgs/CGS/f:04-nm:030-sm:003.sp,32.04,17.49,0.454119850187266
test_suite/large_cgs/CGS/f:05-nm:005-sm:003.sp,1.21,0.75,0.380165289256198
test_suite/large_cgs/CGS/f:05-nm:010-sm:003.sp,5.47,3.18,0.418647166361974
test_suite/large_cgs/CGS/f:05-nm:015-sm:003.sp,10.94,6.49,0.406764168190128
test_suite/large_cgs/CGS/f:05-nm:020-sm:003.sp,18.4,11.07,0.398369565217391
test_suite/large_cgs/CGS/f:05-nm:025-sm:003.sp,30.04,18.1,0.397470039946738
test_suite/large_cgs/CGS/f:05-nm:030-sm:003.sp,40.63,23.45,0.422840265813438
test_suite/large_cgs/CGS/f:06-nm:005-sm:003.sp,1.94,1.26,0.350515463917526
test_suite/large_cgs/CGS/f:06-nm:010-sm:003.sp,7.48,4.06,0.457219251336899
test_suite/large_cgs/CGS/f:06-nm:015-sm:003.sp,16.93,9.83,0.419373892498523
test_suite/large_cgs/CGS/f:06-nm:020-sm:003.sp,28.4,16.19,0.429929577464789
test_suite/large_cgs/CGS/f:06-nm:025-sm:003.sp,41.15,24.87,0.395625759416768
test_suite/large_cgs/CGS/f:06-nm:030-sm:003.sp,56.09,31.29,0.442146550187199
test_suite/large_cgs/CGS/f:01-nm:005-sm:008.sp,1.1,0.56,0.490909090909091
test_suite/large_cgs/CGS/f:01-nm:010-sm:008.sp,3.79,1.63,0.569920844327177
test_suite/large_cgs/CGS/f:01-nm:015-sm:008.sp,8.95,3.41,0.618994413407821
test_suite/large_cgs/CGS/f:01-nm:020-sm:008.sp,14.73,5.59,0.620502376103191
test_suite/large_cgs/CGS/f:01-nm:025-sm:008.sp,21,8.37,0.601428571428571
test_suite/large_cgs/CGS/f:01-nm:030-sm:008.sp,29.7,11.76,0.604040404040404
test_suite/large_cgs/CGS/f:02-nm:005-sm:008.sp,0.84,0.37,0.55952380952381
test_suite/large_cgs/CGS/f:02-nm:010-sm:008.sp,3.12,1.31,0.580128205128205
test_suite/large_cgs/CGS/f:02-nm:015-sm:008.sp,7.39,2.95,0.600811907983762
test_suite/large_cgs/CGS/f:02-nm:020-sm:008.sp,14.11,5.31,0.623671155209072
test_suite/large_cgs/CGS/f:02-nm:025-sm:008.sp,21.61,7.97,0.631189264229523
test_suite/large_cgs/CGS/f:02-nm:030-sm:008.sp,31.41,12.09,0.615090735434575
test_suite/large_cgs/CGS/f:03-nm:005-sm:008.sp,20.21,8.9,0.559623948540327
test_suite/large_cgs/CGS/f:03-nm:010-sm:008.sp,327.35,95.69,0.70768290820223
test_suite/large_cgs/CGS/f:03-nm:015-sm:008.sp,441.23,197.6,0.552161004464792
test_suite/large_cgs/CGS/f:03-nm:020-sm:008.sp,508.57,416.2,0.181626914682345
test_suite/large_cgs/CGS/f:03-nm:025-sm:008.sp,672.89,558.91,0.169388755963085
test_suite/large_cgs/CGS/f:03-nm:030-sm:008.sp,893.84,693.14,0.224536829857693
test_suite/large_cgs/CGS/f:04-nm:005-sm:008.sp,8.99,4.5,0.49944382647386
test_suite/large_cgs/CGS/f:04-nm:010-sm:008.sp,38.75,16.69,0.569290322580645
test_suite/large_cgs/CGS/f:04-nm:015-sm:008.sp,81.62,32.41,0.602915951972556
test_suite/large_cgs/CGS/f:04-nm:020-sm:008.sp,142.15,52.24,0.632500879352796
test_suite/large_cgs/CGS/f:04-nm:025-sm:008.sp,203.96,77.86,0.618258482055305
test_suite/large_cgs/CGS/f:04-nm:030-sm:008.sp,291.59,111.1,0.618985561919133
test_suite/large_cgs/CGS/f:05-nm:005-sm:008.sp,8.41,4.46,0.469678953626635
test_suite/large_cgs/CGS/f:05-nm:010-sm:008.sp,58.78,39.74,0.323919700578428
test_suite/large_cgs/CGS/f:05-nm:015-sm:008.sp,131.72,61.77,0.531050713634983
test_suite/large_cgs/CGS/f:05-nm:020-sm:008.sp,218.97,103.55,0.527104169520939
test_suite/large_cgs/CGS/f:05-nm:025-sm:008.sp,359.94,215.28,0.401900316719453
test_suite/large_cgs/CGS/f:05-nm:030-sm:008.sp,517.54,268.82,0.480581211114117
test_suite/large_cgs/CGS/f:06-nm:005-sm:008.sp,7.51,3.55,0.527296937416778
test_suite/large_cgs/CGS/f:06-nm:010-sm:008.sp,57.66,32.55,0.435483870967742
test_suite/large_cgs/CGS/f:06-nm:015-sm:008.sp,119.02,70.67,0.406234246345152
test_suite/large_cgs/CGS/f:06-nm:020-sm:008.sp,204.19,101.88,0.501052940888388
test_suite/large_cgs/CGS/f:06-nm:025-sm:008.sp,317.01,131.95,0.583767073593893
test_suite/large_cgs/CGS/f:06-nm:030-sm:008.sp,458.01,248.03,0.458461605641798
test_suite/large_cgs/CGS/f:01-nm:005-sm:013.sp,3.19,1.27,0.601880877742947
test_suite/large_cgs/CGS/f:01-nm:010-sm:013.sp,14.3,4.14,0.71048951048951
test_suite/large_cgs/CGS/f:01-nm:015-sm:013.sp,29.81,8.4,0.718215363971822
test_suite/large_cgs/CGS/f:01-nm:020-sm:013.sp,51.23,14.33,0.720281085301581
test_suite/large_cgs/CGS/f:01-nm:025-sm:013.sp,80.67,22.23,0.7244328746746
test_suite/large_cgs/CGS/f:01-nm:030-sm:013.sp,112.69,30.99,0.724997781524536
test_suite/large_cgs/CGS/f:02-nm:005-sm:013.sp,3.12,1.24,0.602564102564102
test_suite/large_cgs/CGS/f:02-nm:010-sm:013.sp,12.23,3.95,0.677023712183156
test_suite/large_cgs/CGS/f:02-nm:015-sm:013.sp,25,8.21,0.6716
test_suite/large_cgs/CGS/f:02-nm:020-sm:013.sp,45.68,13.72,0.699649737302977
test_suite/large_cgs/CGS/f:02-nm:025-sm:013.sp,70.83,21.11,0.701962445291543
test_suite/large_cgs/CGS/f:02-nm:030-sm:013.sp,99.5,30.3,0.695477386934673
test_suite/large_cgs/CGS/f:03-nm:005-sm:013.sp,214.04,151.12,0.293963745094375
test_suite/large_cgs/CGS/f:03-nm:010-sm:013.sp,542.07,1123.17,-1.07200177098899
test_suite/large_cgs/CGS/f:03-nm:015-sm:013.sp,1727.61,903.92,0.476780060314539
test_suite/large_cgs/CGS/f:03-nm:020-sm:013.sp,1716.8,897.69,0.47711439888164
test_suite/large_cgs/CGS/f:03-nm:025-sm:013.sp,3600,1497.3,0.584083333333333
test_suite/large_cgs/CGS/f:03-nm:030-sm:013.sp,3600,3600,0
test_suite/large_cgs/CGS/f:04-nm:005-sm:013.sp,35.85,10.61,0.704044630404463
test_suite/large_cgs/CGS/f:04-nm:010-sm:013.sp,117.2,36.56,0.688054607508532
test_suite/large_cgs/CGS/f:04-nm:015-sm:013.sp,251.13,73.06,0.709074981085494
test_suite/large_cgs/CGS/f:04-nm:020-sm:013.sp,441.84,130.16,0.705413724425131
test_suite/large_cgs/CGS/f:04-nm:025-sm:013.sp,667.53,204.19,0.694111126091711
test_suite/large_cgs/CGS/f:04-nm:030-sm:013.sp,977.82,294.07,0.699259577427338
test_suite/large_cgs/CGS/f:05-nm:005-sm:013.sp,12.86,4.39,0.658631415241057
test_suite/large_cgs/CGS/f:05-nm:010-sm:013.sp,114.79,34.77,0.697099050439934
test_suite/large_cgs/CGS/f:05-nm:015-sm:013.sp,504.73,184.11,0.63523071741327
test_suite/large_cgs/CGS/f:05-nm:020-sm:013.sp,1000.42,371.85,0.628306111433198
test_suite/large_cgs/CGS/f:05-nm:025-sm:013.sp,1351.86,496.32,0.632861390972438
test_suite/large_cgs/CGS/f:05-nm:030-sm:013.sp,1934.78,787.35,0.593054507489224
test_suite/large_cgs/CGS/f:06-nm:005-sm:013.sp,64.89,25.5,0.60702727693019
test_suite/large_cgs/CGS/f:06-nm:010-sm:013.sp,235.03,92.25,0.60749691528741
test_suite/large_cgs/CGS/f:06-nm:015-sm:013.sp,506.76,229.04,0.548030625937327
test_suite/large_cgs/CGS/f:06-nm:020-sm:013.sp,991.5,330.25,0.666918809884014
test_suite/large_cgs/CGS/f:06-nm:025-sm:013.sp,1476.81,465.55,0.684759718582621
test_suite/large_cgs/CGS/f:06-nm:030-sm:013.sp,2097.98,738.92,0.64779454522922
test_suite/large_cgs/CGS/f:01-nm:005-sm:018.sp,9.23,2.58,0.720476706392199
test_suite/large_cgs/CGS/f:01-nm:010-sm:018.sp,35.53,8.23,0.768364762172812
test_suite/large_cgs/CGS/f:01-nm:015-sm:018.sp,77.96,17.2,0.779374037968189
test_suite/large_cgs/CGS/f:01-nm:020-sm:018.sp,138.55,28.22,0.796319018404908
test_suite/large_cgs/CGS/f:01-nm:025-sm:018.sp,217.12,43.51,0.799603905674281
test_suite/large_cgs/CGS/f:01-nm:030-sm:018.sp,314.96,62.57,0.801339852679705
test_suite/large_cgs/CGS/f:02-nm:005-sm:018.sp,8,2.34,0.7075
test_suite/large_cgs/CGS/f:02-nm:010-sm:018.sp,38.41,8.35,0.782608695652174
test_suite/large_cgs/CGS/f:02-nm:015-sm:018.sp,83.05,17.31,0.79157134256472
test_suite/large_cgs/CGS/f:02-nm:020-sm:018.sp,138.79,29.13,0.790114561567836
test_suite/large_cgs/CGS/f:02-nm:025-sm:018.sp,221,43.54,0.802986425339367
test_suite/large_cgs/CGS/f:02-nm:030-sm:018.sp,314.94,61.68,0.804153172032768
test_suite/large_cgs/CGS/f:03-nm:005-sm:018.sp,69.59,18.27,0.737462279063084
test_suite/large_cgs/CGS/f:03-nm:010-sm:018.sp,1669.27,1556.32,0.067664308350357
test_suite/large_cgs/CGS/f:03-nm:015-sm:018.sp,3600,2227.96,0.381122222222222
test_suite/large_cgs/CGS/f:03-nm:020-sm:018.sp,3600,1924.09,0.465530555555556
test_suite/large_cgs/CGS/f:03-nm:025-sm:018.sp,3600,2646.66,0.264816666666667
test_suite/large_cgs/CGS/f:03-nm:030-sm:018.sp,3600,2635.36,0.267955555555555
test_suite/large_cgs/CGS/f:04-nm:005-sm:018.sp,71,18.72,0.736338028169014
test_suite/large_cgs/CGS/f:04-nm:010-sm:018.sp,296.42,81.89,0.723736589973686
test_suite/large_cgs/CGS/f:04-nm:015-sm:018.sp,682.25,158.85,0.767167460608281
test_suite/large_cgs/CGS/f:04-nm:020-sm:018.sp,1235.78,257.48,0.791645762190681
test_suite/large_cgs/CGS/f:04-nm:025-sm:018.sp,1920.71,405.43,0.788916598549495
test_suite/large_cgs/CGS/f:04-nm:030-sm:018.sp,3600,550.78,0.847005555555556
test_suite/large_cgs/CGS/f:05-nm:005-sm:018.sp,74.35,19.63,0.735978480161399
test_suite/large_cgs/CGS/f:05-nm:010-sm:018.sp,710.89,389.09,0.45267200270084
test_suite/large_cgs/CGS/f:05-nm:015-sm:018.sp,1382.19,313.9,0.772896635050174
test_suite/large_cgs/CGS/f:05-nm:020-sm:018.sp,2290.41,802.11,0.649796324675495
test_suite/large_cgs/CGS/f:05-nm:025-sm:018.sp,3600,976.27,0.728813888888889
test_suite/large_cgs/CGS/f:05-nm:030-sm:018.sp,3600,1549.12,0.569688888888889
test_suite/large_cgs/CGS/f:06-nm:005-sm:018.sp,179.81,44.6,0.751960402647239
test_suite/large_cgs/CGS/f:06-nm:010-sm:018.sp,649.93,346.26,0.467234932992784
test_suite/large_cgs/CGS/f:06-nm:015-sm:018.sp,1320.23,560.6,0.575377017640866
test_suite/large_cgs/CGS/f:06-nm:020-sm:018.sp,2350.9,869.81,0.630009783487175
test_suite/large_cgs/CGS/f:06-nm:025-sm:018.sp,3600,1053.49,0.707363888888889
test_suite/large_cgs/CGS/f:06-nm:030-sm:018.sp,3600,1372.18,0.618838888888889
,,,0.535332125545194


==> data/CTL_comp.csv <==
Sample,Sample size,Original Formula,Solving_Time_WU,Encoding_Time_WU,Total_Time_WU,Learned_Formula_WU,Learned_Formula_Size,Solving_Time_U,Encoding_Time_U,Total_Time_U,Learned_Formula_U,Learned_Formula_Size_U,Positive,Negative,Size Lower,Size Upper,Verification
test_suite/mod_large_random/Kripke/f:01-nm:010-sm:005.sp,20,AG(AF(p)),0.05,0.89,0.94,AX(AF(p)),3,0.07,1.63,1.7,AG(AF(p)),3,10,10,1,10,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:010-sm:015.sp,20,AG(AF(p)),0.72,9.48,10.2,AG(AF(p)),3,1.11,18.15,19.26,AG(AF(p)),3,10,10,11,20,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:010-sm:025.sp,20,AG(AF(p)),2.27,27.98,30.26,AX(AF(p)),3,4.46,54.1,58.57,AG(AF(p)),3,10,10,21,30,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:010-sm:035.sp,20,AG(AF(p)),6.45,52.86,59.31,AG(AF(p)),3,11.96,101.1,113.06,AG(AF(p)),3,10,10,31,40,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:020-sm:005.sp,40,AG(AF(p)),0.14,3.79,3.93,AG(AF(p)),3,0.19,7.36,7.55,AX(AF(p)),3,20,20,1,10,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:020-sm:015.sp,40,AG(AF(p)),1.73,34.15,35.89,AG(AF(p)),3,3.29,67.76,71.04,AG(AF(p)),3,20,20,11,20,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:020-sm:025.sp,40,AG(AF(p)),5.82,98.34,104.15,AG(AF(p)),3,7.44,188.1,195.55,AG(AF(p)),3,20,20,21,30,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:020-sm:035.sp,40,AG(AF(p)),11.97,187.19,199.16,AG(AF(p)),3,14.38,372.61,386.98,AG(AF(p)),3,20,20,31,40,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:030-sm:005.sp,60,AG(AF(p)),0.25,8.54,8.78,AG(AF(p)),3,0.27,17.07,17.34,AG(AF(p)),3,30,30,1,10,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:030-sm:015.sp,60,AG(AF(p)),2.9,70.71,73.61,AG(AF(p)),3,2.79,144.13,146.92,AG(AF(p)),3,30,30,11,20,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:030-sm:025.sp,60,AG(AF(p)),9.72,200.99,210.71,AG(AF(p)),3,15.96,398.89,414.85,AG(AF(p)),3,30,30,21,30,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:030-sm:035.sp,60,AG(AF(p)),19.32,407.01,426.32,AG(AF(p)),3,34.72,824.9,859.62,AG(AF(p)),3,30,30,31,40,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:040-sm:005.sp,80,AG(AF(p)),0.34,15.09,15.43,AG(AF(p)),3,0.54,30.95,31.49,AG(AF(p)),3,40,40,1,10,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:040-sm:015.sp,80,AG(AF(p)),2.97,120.66,123.63,AG(AF(p)),3,6.72,246.56,253.28,AG(AF(p)),3,40,40,11,20,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:040-sm:025.sp,80,AG(AF(p)),11.73,350.91,362.63,AG(AF(p)),3,18.48,699.9,718.38,AG(AF(p)),3,40,40,21,30,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:040-sm:035.sp,80,AG(AF(p)),29.04,733.39,762.43,AG(AF(p)),3,50.27,1436.21,1486.48,AG(AF(p)),3,40,40,31,40,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:050-sm:005.sp,100,AG(AF(p)),0.45,24.33,24.78,AG(AF(p)),3,0.52,50.06,50.58,AG(AF(p)),3,50,50,1,10,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:050-sm:015.sp,100,AG(AF(p)),3.65,182.73,186.38,AG(AF(p)),3,6,375.46,381.46,AG(AF(p)),3,50,50,11,20,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:050-sm:025.sp,100,AG(AF(p)),12.44,525.36,537.8,AG(AF(p)),3,15.22,1069.11,1084.32,AG(AF(p)),3,50,50,21,30,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:050-sm:035.sp,100,AG(AF(p)),28.5,1086.66,1115.16,AG(AF(p)),3,60.47,2220.26,2280.74,AG(AF(p)),3,50,50,31,40,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:060-sm:005.sp,120,AG(AF(p)),0.53,35.67,36.2,AG(AF(p)),3,0.65,73.44,74.09,AG(AF(p)),3,60,60,1,10,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:060-sm:015.sp,120,AG(AF(p)),5.8,268.69,274.49,AG(AF(p)),3,10.53,547.13,557.66,AG(AF(p)),3,60,60,11,20,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:060-sm:025.sp,120,AG(AF(p)),17.49,767.39,784.88,AG(AF(p)),3,29.04,1555.24,1584.29,AG(AF(p)),3,60,60,21,30,TRUE
test_suite/mod_large_random/Kripke/f:01-nm:060-sm:035.sp,120,AG(AF(p)),38.03,1582.87,1620.9,AG(AF(p)),3,2400,2400,2400,,,60,60,31,40,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:010-sm:005.sp,20,AG(EF(q)),0.06,1.24,1.31,AG(EF(q)),3,0.1,2.31,2.42,AG(EF(q)),3,10,10,1,10,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:010-sm:015.sp,20,AG(EF(q)),0.69,9,9.69,AG(EF(q)),3,1.16,17.66,18.82,AG(EF(q)),3,10,10,11,20,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:010-sm:025.sp,20,AG(EF(q)),3.43,30.04,33.46,AG(EF(q)),3,3.41,58.01,61.43,AG(EF(q)),3,10,10,21,30,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:010-sm:035.sp,20,AG(EF(q)),6.53,58.23,64.76,AG(EF(q)),3,9.13,111.41,120.54,AG(EF(q)),3,10,10,31,40,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:020-sm:005.sp,40,AG(EF(q)),0.19,4.78,4.97,AG(EF(q)),3,0.27,9.42,9.69,AG(EF(q)),3,20,20,1,10,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:020-sm:015.sp,40,AG(EF(q)),1.44,32.47,33.9,AG(EF(q)),3,3.21,64.46,67.67,AG(EF(q)),3,20,20,11,20,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:020-sm:025.sp,40,AG(EF(q)),7.16,98.46,105.62,AG(EF(q)),3,5.67,194.8,200.48,AG(EF(q)),3,20,20,21,30,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:020-sm:035.sp,40,AG(EF(q)),11.65,199.71,211.36,AG(EF(q)),3,16.48,397.6,414.07,AG(EF(q)),3,20,20,31,40,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:030-sm:005.sp,60,AG(EF(q)),0.35,12.26,12.61,AG(EF(q)),3,0.57,23.87,24.44,AG(EF(q)),3,30,30,1,10,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:030-sm:015.sp,60,AG(EF(q)),1.98,70.46,72.44,AG(EF(q)),3,3.41,142.3,145.71,AG(EF(q)),3,30,30,11,20,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:030-sm:025.sp,60,AG(EF(q)),10.33,221.76,232.09,AG(EF(q)),3,21.12,443.57,464.68,AG(EF(q)),3,30,30,21,30,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:030-sm:035.sp,60,AG(EF(q)),24.05,442.74,466.79,AG(EF(q)),3,38.03,895.24,933.28,AG(EF(q)),3,30,30,31,40,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:040-sm:005.sp,80,AG(EF(q)),0.54,21.57,22.11,AG(EF(q)),3,0.65,45.42,46.07,AG(EF(q)),3,40,40,1,10,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:040-sm:015.sp,80,AG(EF(q)),2.43,122.06,124.48,AG(EF(q)),3,5.21,244.3,249.52,AG(EF(q)),3,40,40,11,20,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:040-sm:025.sp,80,AG(EF(q)),12.25,377.69,389.94,AG(EF(q)),3,18.99,775.3,794.29,AG(EF(q)),3,40,40,21,30,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:040-sm:035.sp,80,AG(EF(q)),26.58,761.45,788.03,AG(EF(q)),3,49.83,1536.7,1586.53,AG(EF(q)),3,40,40,31,40,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:050-sm:005.sp,100,AG(EF(q)),0.48,33.28,33.76,AG(EF(q)),3,0.95,69.72,70.68,AG(EF(q)),3,50,50,1,10,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:050-sm:015.sp,100,AG(EF(q)),3.54,194.9,198.44,AG(EF(q)),3,9.03,396.6,405.63,AG(EF(q)),3,50,50,11,20,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:050-sm:025.sp,100,AG(EF(q)),15.33,581.84,597.17,AG(EF(q)),3,31.14,1194.77,1225.91,AG(EF(q)),3,50,50,21,30,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:050-sm:035.sp,100,AG(EF(q)),30.43,1163.54,1193.96,AG(EF(q)),3,49.39,2384.88,2434.27,AG(EF(q)),3,50,50,31,40,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:060-sm:005.sp,120,AG(EF(q)),0.57,47.23,47.81,AG(EF(q)),3,1.03,94.5,95.53,AG(EF(q)),3,60,60,1,10,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:060-sm:015.sp,120,AG(EF(q)),4.15,277.15,281.3,AG(EF(q)),3,12.08,575.14,587.21,AG(EF(q)),3,60,60,11,20,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:060-sm:025.sp,120,AG(EF(q)),23.05,847.98,871.03,AG(EF(q)),3,33.3,1745.35,1778.66,AG(EF(q)),3,60,60,21,30,TRUE
test_suite/mod_large_random/Kripke/f:02-nm:060-sm:035.sp,120,AG(EF(q)),46.36,1691.09,1737.44,AG(EF(q)),3,2400,2400,2400,,,60,60,31,40,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:010-sm:005.sp,20,AG((p)->(AF(q))),1.06,5.42,6.48,AG((p)->(AF(q))),5,1.54,14.44,15.98,AG((p)->(AF(q))),5,10,10,1,10,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:010-sm:015.sp,20,AG((p)->(AF(q))),41.4,31.78,73.17,AG((p)->(AF(q))),5,102.69,84.86,187.56,AG((p)->(AF(q))),5,10,10,11,20,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:010-sm:025.sp,20,AG((p)->(AF(q))),19.66,56.39,76.05,AG(EX(AF(q))),4,63.06,126.05,189.11,AG(EX(AF(q))),4,10,10,21,30,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:010-sm:035.sp,20,AG((p)->(AF(q))),443.11,176.8,619.91,AG((p)->(AF(q))),5,915.73,464.58,1380.31,AG((p)->(AF(q))),5,10,10,31,40,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:020-sm:005.sp,40,AG((p)->(AF(q))),1,20.23,21.22,AG((p)->(AF(q))),5,4.22,56.69,60.91,AG((p)->(AF(q))),5,20,20,1,10,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:020-sm:015.sp,40,AG((p)->(AF(q))),27.49,110.42,137.91,AG((p)->(AF(q))),5,114.53,310.99,425.52,AG((p)->(AF(q))),5,20,20,11,20,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:020-sm:025.sp,40,AG((p)->(AF(q))),324.97,309.49,634.46,AG((p)->(AF(q))),5,936.31,841.96,1778.27,AG((p)->(AF(q))),5,20,20,21,30,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:020-sm:035.sp,40,AG((p)->(AF(q))),651.91,639.22,1291.13,AG((p)->(AF(q))),5,2400,2400,2400,,,20,20,31,40,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:030-sm:005.sp,60,AG((p)->(AF(q))),3,40.55,43.55,AG((p)->(AF(q))),5,7.35,113.97,121.32,AG((p)->(AF(q))),5,30,30,1,10,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:030-sm:015.sp,60,AG((p)->(AF(q))),67.7,253.33,321.03,AG((p)->(AF(q))),5,274.52,693.36,967.89,AG((p)->(AF(q))),5,30,30,11,20,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:030-sm:025.sp,60,AG((p)->(AF(q))),234.52,682.36,916.87,AG((p)->(AF(q))),5,2400,2400,2400,,,30,30,21,30,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:030-sm:035.sp,60,AG((p)->(AF(q))),2400,2400,2400,,,2400,2400,2400,,,30,30,31,40,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:040-sm:005.sp,80,AG((p)->(AF(q))),3.07,67.43,70.5,AG((p)->(AF(q))),5,4.52,193.72,198.24,AG((p)->(AF(q))),5,40,40,1,10,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:040-sm:015.sp,80,AG((p)->(AF(q))),156.26,457.15,613.4,AG((p)->(AF(q))),5,145.59,1301.1,1446.69,AG((p)->(AF(q))),5,40,40,11,20,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:040-sm:025.sp,80,AG((p)->(AF(q))),356.19,1223.18,1579.38,AG((p)->(AF(q))),5,2400,2400,2400,,,40,40,21,30,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:040-sm:035.sp,80,AG((p)->(AF(q))),2400,2400,2400,,,2400,2400,2400,,,40,40,31,40,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:050-sm:005.sp,100,AG((p)->(AF(q))),6.04,108.82,114.86,AG((p)->(AF(q))),5,8.34,321.48,329.82,AG((p)->(AF(q))),5,50,50,1,10,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:050-sm:015.sp,100,AG((p)->(AF(q))),166.83,695.72,862.55,AG((p)->(AF(q))),5,327.71,1999.68,2327.4,AG((p)->(AF(q))),5,50,50,11,20,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:050-sm:025.sp,100,AG((p)->(AF(q))),681.14,1844.66,2525.8,AG((p)->(AF(q))),5,2400,2400,2400,,,50,50,21,30,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:050-sm:035.sp,100,AG((p)->(AF(q))),2400,2400,2400,,,2400,2400,2400,,,50,50,31,40,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:060-sm:005.sp,120,AG((p)->(AF(q))),5.18,159.92,165.11,AG((p)->(AF(q))),5,11,449.51,460.51,AG((p)->(AF(q))),5,60,60,1,10,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:060-sm:015.sp,120,AG((p)->(AF(q))),179.66,970.02,1149.67,AG((p)->(AF(q))),5,2400,2400,2400,,,60,60,11,20,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:060-sm:025.sp,120,AG((p)->(AF(q))),2400,2400,2400,,,2400,2400,2400,,,60,60,21,30,TRUE
test_suite/mod_large_random/Kripke/f:03-nm:060-sm:035.sp,120,AG((p)->(AF(q))),2400,2400,2400,,,2400,2400,2400,,,60,60,31,40,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:010-sm:005.sp,20,AG((p)|(q)),0.18,2.32,2.5,AG((p)|(q)),4,0.34,5.22,5.56,AG((p)|(q)),4,10,10,1,10,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:010-sm:015.sp,20,AG((p)|(q)),6.92,16.94,23.86,AG((q)|(p)),4,4.36,39.38,43.73,AG(E(q) U (p)),4,10,10,11,20,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:010-sm:025.sp,20,AG((p)|(q)),10.75,51.61,62.36,AG((p)|(q)),4,62.51,117.42,179.93,AG((p)|(q)),4,10,10,21,30,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:010-sm:035.sp,20,AG((p)|(q)),15.05,106.68,121.73,AG((p)|(q)),4,61.18,240.22,301.39,AG((q)|(p)),4,10,10,31,40,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:020-sm:005.sp,40,AG((p)|(q)),0.33,7.72,8.05,AG((p)|(q)),4,0.58,18.34,18.92,AG((p)|(q)),4,20,20,1,10,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:020-sm:015.sp,40,AG((p)|(q)),8.6,65.77,74.36,AG((q)|(p)),4,17.44,159.13,176.57,AG((p)|(q)),4,20,20,11,20,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:020-sm:025.sp,40,AG((p)|(q)),29.42,191.15,220.58,AG((p)|(q)),4,59.89,455.52,515.41,AG((q)|(p)),4,20,20,21,30,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:020-sm:035.sp,40,AG((p)|(q)),44.87,379.68,424.55,AG((q)|(p)),4,293.04,909.19,1202.22,AG((q)|(p)),4,20,20,31,40,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:030-sm:005.sp,60,AG((p)|(q)),0.62,16.88,17.5,AG((q)|(p)),4,0.7,39.79,40.49,AG((q)|(p)),4,30,30,1,10,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:030-sm:015.sp,60,AG((p)|(q)),11.94,137.06,149,AG((q)|(p)),4,10.62,330.94,341.56,AG((p)|(q)),4,30,30,11,20,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:030-sm:025.sp,60,AG((p)|(q)),57.95,412.23,470.18,AG((p)|(q)),4,72.37,997.44,1069.81,AG((q)|(p)),4,30,30,21,30,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:030-sm:035.sp,60,AG((p)|(q)),107.86,833.52,941.38,AG((q)|(p)),4,175.23,2014.08,2189.31,AG((p)|(q)),4,30,30,31,40,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:040-sm:005.sp,80,AG((p)|(q)),0.62,29.33,29.95,AG((q)|(p)),4,1.45,72.25,73.7,AG((p)|(q)),4,40,40,1,10,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:040-sm:015.sp,80,AG((p)|(q)),8.5,246.51,255.01,AG((q)|(p)),4,49.97,623.29,673.26,AG((p)|(q)),4,40,40,11,20,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:040-sm:025.sp,80,AG((p)|(q)),27.64,719.78,747.41,AG((p)|(q)),4,250.06,1738.95,1989.01,AG((q)|(p)),4,40,40,21,30,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:040-sm:035.sp,80,AG((p)|(q)),66.68,1468.94,1535.62,AG((p)|(q)),4,2400,2400,2400,,,40,40,31,40,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:050-sm:005.sp,100,AG((p)|(q)),1.11,52.74,53.85,AG((q)|(p)),4,2.15,133.16,135.31,AG((p)|(q)),4,50,50,1,10,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:050-sm:015.sp,100,AG((p)|(q)),8.46,392.77,401.23,AG((q)|(p)),4,78.62,940.79,1019.41,AG((p)|(q)),4,50,50,11,20,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:050-sm:025.sp,100,AG((p)|(q)),109.36,1105.33,1214.69,AG((q)|(p)),4,2400,2400,2400,,,50,50,21,30,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:050-sm:035.sp,100,AG((p)|(q)),92.18,2061.99,2154.17,AG((p)|(q)),4,2400,2400,2400,,,50,50,31,40,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:060-sm:005.sp,120,AG((p)|(q)),1.42,74.88,76.3,AG((p)|(q)),4,2.85,187.68,190.54,AG((q)|(p)),4,60,60,1,10,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:060-sm:015.sp,120,AG((p)|(q)),13.46,538.11,551.56,AG((p)|(q)),4,84.66,1326.26,1410.92,AG((p)|(q)),4,60,60,11,20,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:060-sm:025.sp,120,AG((p)|(q)),170.18,1596.9,1767.08,AG((q)|(p)),4,2400,2400,2400,,,60,60,21,30,TRUE
test_suite/mod_large_random/Kripke/f:04-nm:060-sm:035.sp,120,AG((p)|(q)),2400,2400,2400,,,2400,2400,2400,,,60,60,31,40,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:010-sm:005.sp,20,AG((!(p))|(!(q))),1.59,6.07,7.66,AG(!((q)&(p))),5,1.75,15.34,17.09,AG((q)->(!(p))),5,10,10,1,10,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:010-sm:015.sp,20,AG((!(p))|(!(q))),21.36,33.52,54.88,!(EF((p)&(q))),5,115.21,88.47,203.69,AG((p)->(!(q))),5,10,10,11,20,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:010-sm:025.sp,20,AG((!(p))|(!(q))),68.88,88.57,157.45,AG((p)->(!(q))),5,390.17,235.37,625.54,!(EF((p)&(q))),5,10,10,21,30,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:010-sm:035.sp,20,AG((!(p))|(!(q))),222,185.33,407.33,AG(!((q)&(p))),5,1000.25,483.1,1483.36,AG((q)->(!(p))),5,10,10,31,40,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:020-sm:005.sp,40,AG((!(p))|(!(q))),1.9,17.51,19.41,AG(!((p)&(q))),5,4.23,48.89,53.12,AG((q)->(!(p))),5,20,20,1,10,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:020-sm:015.sp,40,AG((!(p))|(!(q))),77.12,118.74,195.86,AG(!((q)&(p))),5,227.88,330.93,558.81,AG((q)->(!(p))),5,20,20,11,20,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:020-sm:025.sp,40,AG((!(p))|(!(q))),247.14,315.38,562.52,AG((q)->(!(p))),5,532.11,867.23,1399.34,AG((q)->(!(p))),5,20,20,21,30,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:020-sm:035.sp,40,AG((!(p))|(!(q))),579.67,661.11,1240.79,AG((q)->(!(p))),5,640.72,1793.54,2434.26,AG((p)->(!(q))),5,20,20,31,40,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:030-sm:005.sp,60,AG((!(p))|(!(q))),2.06,39.61,41.67,AG((p)->(!(q))),5,3.58,110.83,114.41,AG((p)->(!(q))),5,30,30,1,10,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:030-sm:015.sp,60,AG((!(p))|(!(q))),40.78,254.09,294.86,AG((q)->(!(p))),5,427.47,727.56,1155.03,AG((q)->(!(p))),5,30,30,11,20,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:030-sm:025.sp,60,AG((!(p))|(!(q))),348.72,683.08,1031.8,AG(!((p)&(q))),5,2400,2400,2400,,,30,30,21,30,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:030-sm:035.sp,60,AG((!(p))|(!(q))),714.93,1427.75,2142.68,!(EF((q)&(p))),5,2400,2400,2400,,,30,30,31,40,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:040-sm:005.sp,80,AG((!(p))|(!(q))),5.85,64.81,70.67,AG((p)->(!(q))),5,4.15,183.19,187.35,AG(!((p)&(q))),5,40,40,1,10,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:040-sm:015.sp,80,AG((!(p))|(!(q))),91.19,434.2,525.38,AG(!((q)&(p))),5,162.7,1251.95,1414.65,AG((p)->(!(q))),5,40,40,11,20,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:040-sm:025.sp,80,AG((!(p))|(!(q))),419.75,1223.62,1643.36,AG(!((q)&(p))),5,2400,2400,2400,,,40,40,21,30,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:040-sm:035.sp,80,AG((!(p))|(!(q))),2400,2400,2400,,,2400,2400,2400,,,40,40,31,40,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:050-sm:005.sp,100,AG((!(p))|(!(q))),5.97,100.4,106.37,!(EF((p)&(q))),5,4.35,289.29,293.64,AG((q)->(!(p))),5,50,50,1,10,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:050-sm:015.sp,100,AG((!(p))|(!(q))),139.12,664.16,803.28,AG((q)->(!(p))),5,716.07,1903.77,2619.84,AG((p)->(!(q))),5,50,50,11,20,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:050-sm:025.sp,100,AG((!(p))|(!(q))),441.87,1798.37,2240.25,AG(!((q)&(p))),5,2400,2400,2400,,,50,50,21,30,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:050-sm:035.sp,100,AG((!(p))|(!(q))),2400,2400,2400,,,2400,2400,2400,,,50,50,31,40,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:060-sm:005.sp,120,AG((!(p))|(!(q))),3.07,144.75,147.82,!(EF((q)&(p))),5,8.54,423.05,431.58,AG(!((p)&(q))),5,60,60,1,10,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:060-sm:015.sp,120,AG((!(p))|(!(q))),183.59,913.53,1097.13,AG((p)->(!(q))),5,2400,2400,2400,,,60,60,11,20,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:060-sm:025.sp,120,AG((!(p))|(!(q))),2400,2400,2400,,,2400,2400,2400,,,60,60,21,30,TRUE
test_suite/mod_large_random/Kripke/f:05-nm:060-sm:035.sp,120,AG((!(p))|(!(q))),2400,2400,2400,,,2400,2400,2400,,,60,60,31,40,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:010-sm:005.sp,20,AG((p)|(AX(!(q)))),0.76,4.87,5.63,AG((AX(q))->(p)),5,2.21,12.62,14.83,AG((AX(q))->(p)),5,10,10,1,10,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:010-sm:015.sp,20,AG((p)|(AX(!(q)))),33.19,25.75,58.94,AG((EX(q))->(p)),5,105.45,69.75,175.2,AG((EX(q))->(p)),5,10,10,11,20,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:010-sm:025.sp,20,AG((p)|(AX(!(q)))),123.72,86.28,210,AG((EX(q))->(p)),5,79.47,230.7,310.17,EX(EG(AX(!(q)))),5,10,10,21,30,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:010-sm:035.sp,20,AG((p)|(AX(!(q)))),67.81,185.93,253.74,!(AX(EX(EX(q)))),5,531.89,482.47,1014.36,AX((EX(EG(q)))->(q)),5,10,10,31,40,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:020-sm:005.sp,40,AG((p)|(AX(!(q)))),1.67,14.84,16.51,AG((EX(q))->(p)),5,2.57,40.12,42.69,AG((EX(q))->(p)),5,20,20,1,10,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:020-sm:015.sp,40,AG((p)|(AX(!(q)))),74.43,93.02,167.45,AG((EX(q))->(p)),5,107.61,262.44,370.06,AG((EX(q))->(p)),5,20,20,11,20,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:020-sm:025.sp,40,AG((p)|(AX(!(q)))),442.82,321.68,764.5,AG((EX(q))->(p)),5,1169.01,896.37,2065.38,AG((EX(q))->(p)),5,20,20,21,30,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:020-sm:035.sp,40,AG((p)|(AX(!(q)))),406.9,627.92,1034.82,AX((EX(q))->(p)),5,2400,2400,2400,,,20,20,31,40,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:030-sm:005.sp,60,AG((p)|(AX(!(q)))),2.47,29.43,31.9,AG((EX(q))->(p)),5,4.28,83.12,87.4,AG((EX(q))->(p)),5,30,30,1,10,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:030-sm:015.sp,60,AG((p)|(AX(!(q)))),55.33,199.95,255.28,AG((EX(q))->(p)),5,245.32,568.99,814.31,AG((EX(q))->(p)),5,30,30,11,20,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:030-sm:025.sp,60,AG((p)|(AX(!(q)))),432.21,687.81,1120.02,AG((EX(q))->(p)),5,764.64,1946.6,2711.24,AG((EX(q))->(p)),5,30,30,21,30,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:030-sm:035.sp,60,AG((p)|(AX(!(q)))),272.51,1368.51,1641.03,AG((EX(q))->(p)),5,2400,2400,2400,,,30,30,31,40,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:040-sm:005.sp,80,AG((p)|(AX(!(q)))),2.12,51.73,53.84,AG((EX(q))->(p)),5,3.17,147.7,150.87,AG((EX(q))->(p)),5,40,40,1,10,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:040-sm:015.sp,80,AG((p)|(AX(!(q)))),99.74,359.67,459.41,AG((EX(q))->(p)),5,311.91,1072.98,1384.89,AG((EX(q))->(p)),5,40,40,11,20,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:040-sm:025.sp,80,AG((p)|(AX(!(q)))),505.24,1205.48,1710.72,AG((EX(q))->(p)),5,2400,2400,2400,,,40,40,21,30,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:040-sm:035.sp,80,AG((p)|(AX(!(q)))),2400,2400,2400,,,2400,2400,2400,,,40,40,31,40,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:050-sm:005.sp,100,AG((p)|(AX(!(q)))),1.85,74.9,76.75,AG((EX(q))->(p)),5,4.93,218.21,223.14,AG((EX(q))->(p)),5,50,50,1,10,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:050-sm:015.sp,100,AG((p)|(AX(!(q)))),107.82,545.82,653.64,AG((EX(q))->(p)),5,441.85,1587.87,2029.72,AG((EX(q))->(p)),5,50,50,11,20,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:050-sm:025.sp,100,AG((p)|(AX(!(q)))),605.8,1819.58,2425.39,AG((EX(q))->(p)),5,2400,2400,2400,,,50,50,21,30,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:050-sm:035.sp,100,AG((p)|(AX(!(q)))),2400,2400,2400,,,2400,2400,2400,,,50,50,31,40,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:060-sm:005.sp,120,AG((p)|(AX(!(q)))),5.25,115.18,120.43,AG((EX(q))->(p)),5,11.71,334.7,346.41,AG((EX(q))->(p)),5,60,60,1,10,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:060-sm:015.sp,120,AG((p)|(AX(!(q)))),133.5,816.85,950.35,AG((EX(q))->(p)),5,2400,2400,2400,,,60,60,11,20,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:060-sm:025.sp,120,AG((p)|(AX(!(q)))),2400,2400,2400,,,2400,2400,2400,,,60,60,21,30,TRUE
test_suite/mod_large_random/Kripke/f:06-nm:060-sm:035.sp,120,AG((p)|(AX(!(q)))),2400,2400,2400,,,2400,2400,2400,,,60,60,31,40,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:010-sm:005.sp,20,(AG(AF(p)))&(AG(AF(q))),0.07,1.31,1.38,AG(AF(p)),3,0.12,2.43,2.54,AG(AF(p)),3,10,10,1,10,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:010-sm:015.sp,20,(AG(AF(p)))&(AG(AF(q))),0.69,9.74,10.44,AG(AF(q)),3,1.44,18.65,20.09,AG(AF(q)),3,10,10,11,20,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:010-sm:025.sp,20,(AG(AF(p)))&(AG(AF(q))),2.09,26.07,28.16,AG(AF(q)),3,2.54,49.62,52.16,AG(AF(p)),3,10,10,21,30,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:010-sm:035.sp,20,(AG(AF(p)))&(AG(AF(q))),7.74,56.74,64.48,AG(AF(p)),3,5.75,109.07,114.82,AG(AF(p)),3,10,10,31,40,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:020-sm:005.sp,40,(AG(AF(p)))&(AG(AF(q))),8.59,24.13,32.71,AG((AF(p))&(AF(q))),6,49.69,76.1,125.8,AG(A(AF(p)) U ((q)&(AF(p)))),6,20,20,1,10,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:020-sm:015.sp,40,(AG(AF(p)))&(AG(AF(q))),433.87,170.73,604.61,AG(AF((AF(q))&(p))),6,232.2,323.47,555.67,AG(A(AF(p)) U (q)),5,20,20,11,20,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:020-sm:025.sp,40,(AG(AF(p)))&(AG(AF(q))),6.12,89.17,95.29,AG(AF(p)),3,5.41,177.66,183.08,AG(AF(p)),3,20,20,21,30,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:020-sm:035.sp,40,(AG(AF(p)))&(AG(AF(q))),12.62,198.55,211.17,AG(AF(p)),3,20.18,388.55,408.73,AG(AF(p)),3,20,20,31,40,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:030-sm:005.sp,60,(AG(AF(p)))&(AG(AF(q))),5.36,56.68,62.04,AG(AF((AF(q))&(p))),6,24.7,184.91,209.61,AG(A(AF(p)) U ((q)&(AF(p)))),6,30,30,1,10,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:030-sm:015.sp,60,(AG(AF(p)))&(AG(AF(q))),2400,2400,2400,,,557.77,713.66,1271.43,AG(A(AF(p)) U (q)),5,30,30,11,20,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:030-sm:025.sp,60,(AG(AF(p)))&(AG(AF(q))),7.44,188.7,196.14,AG(AF(p)),3,17.31,382.65,399.96,AG(AF(p)),3,30,30,21,30,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:030-sm:035.sp,60,(AG(AF(p)))&(AG(AF(q))),19.38,412.09,431.48,AG(AF(p)),3,38.3,824.32,862.62,AG(AF(p)),3,30,30,31,40,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:040-sm:005.sp,80,(AG(AF(p)))&(AG(AF(q))),11.68,108.58,120.26,AG((AF(p))&(AF(q))),6,24.21,358.6,382.82,AG(A(AF(q)) U ((p)&(AF(q)))),6,40,40,1,10,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:040-sm:015.sp,80,(AG(AF(p)))&(AG(AF(q))),2400,2400,2400,,,421.84,1235.67,1657.51,AG(A(AF(p)) U (q)),5,40,40,11,20,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:040-sm:025.sp,80,(AG(AF(p)))&(AG(AF(q))),11.97,338.62,350.59,AG(AF(p)),3,19.71,687.75,707.46,AG(AF(p)),3,40,40,21,30,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:040-sm:035.sp,80,(AG(AF(p)))&(AG(AF(q))),28.82,727.08,755.91,AG(AF(p)),3,55.52,1457.76,1513.28,AG(AF(p)),3,40,40,31,40,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:050-sm:005.sp,100,(AG(AF(p)))&(AG(AF(q))),23.61,154.37,177.98,AG((AF(q))&(AF(p))),6,25.64,520.04,545.69,AG((AF(p))&(AF(q))),6,50,50,1,10,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:050-sm:015.sp,100,(AG(AF(p)))&(AG(AF(q))),2400,2400,2400,,,2400,2400,2400,,,50,50,11,20,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:050-sm:025.sp,100,(AG(AF(p)))&(AG(AF(q))),2400,2400,2400,,,2400,2400,2400,,,50,50,21,30,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:050-sm:035.sp,100,(AG(AF(p)))&(AG(AF(q))),24.99,1069.93,1094.91,AG(AF(p)),3,53.49,2184.87,2238.37,AG(AF(p)),3,50,50,31,40,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:060-sm:005.sp,120,(AG(AF(p)))&(AG(AF(q))),16.03,221.47,237.49,AG((AF(q))&(AF(p))),6,29.71,751.82,781.52,AG(AF((q)&(AF(p)))),6,60,60,1,10,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:060-sm:015.sp,120,(AG(AF(p)))&(AG(AF(q))),2400,2400,2400,,,2400,2400,2400,,,60,60,11,20,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:060-sm:025.sp,120,(AG(AF(p)))&(AG(AF(q))),2400,2400,2400,,,2400,2400,2400,,,60,60,21,30,TRUE
test_suite/mod_large_random/Kripke/f:07-nm:060-sm:035.sp,120,(AG(AF(p)))&(AG(AF(q))),29.2,1605.86,1635.06,AG(AF(p)),3,2400,2400,2400,,,60,60,31,40,TRUE


==> data/CTL_comp_runtimes.csv <==
Sample,Total_Time_WU,Total_Time_U
test_suite/mod_large_random/Kripke/f:01-nm:010-sm:005.sp,0.94,1.7
test_suite/mod_large_random/Kripke/f:01-nm:010-sm:015.sp,10.2,19.26
test_suite/mod_large_random/Kripke/f:01-nm:010-sm:025.sp,30.26,58.57
test_suite/mod_large_random/Kripke/f:01-nm:010-sm:035.sp,59.31,113.06
test_suite/mod_large_random/Kripke/f:01-nm:020-sm:005.sp,3.93,7.55
test_suite/mod_large_random/Kripke/f:01-nm:020-sm:015.sp,35.89,71.04
test_suite/mod_large_random/Kripke/f:01-nm:020-sm:025.sp,104.15,195.55
test_suite/mod_large_random/Kripke/f:01-nm:020-sm:035.sp,199.16,386.98
test_suite/mod_large_random/Kripke/f:01-nm:030-sm:005.sp,8.78,17.34
test_suite/mod_large_random/Kripke/f:01-nm:030-sm:015.sp,73.61,146.92
test_suite/mod_large_random/Kripke/f:01-nm:030-sm:025.sp,210.71,414.85
test_suite/mod_large_random/Kripke/f:01-nm:030-sm:035.sp,426.32,859.62
test_suite/mod_large_random/Kripke/f:01-nm:040-sm:005.sp,15.43,31.49
test_suite/mod_large_random/Kripke/f:01-nm:040-sm:015.sp,123.63,253.28
test_suite/mod_large_random/Kripke/f:01-nm:040-sm:025.sp,362.63,718.38
test_suite/mod_large_random/Kripke/f:01-nm:040-sm:035.sp,762.43,1486.48
test_suite/mod_large_random/Kripke/f:01-nm:050-sm:005.sp,24.78,50.58
test_suite/mod_large_random/Kripke/f:01-nm:050-sm:015.sp,186.38,381.46
test_suite/mod_large_random/Kripke/f:01-nm:050-sm:025.sp,537.8,1084.32
test_suite/mod_large_random/Kripke/f:01-nm:050-sm:035.sp,1115.16,2280.74
test_suite/mod_large_random/Kripke/f:01-nm:060-sm:005.sp,36.2,74.09
test_suite/mod_large_random/Kripke/f:01-nm:060-sm:015.sp,274.49,557.66
test_suite/mod_large_random/Kripke/f:01-nm:060-sm:025.sp,784.88,1584.29
test_suite/mod_large_random/Kripke/f:01-nm:060-sm:035.sp,1620.9,3600
test_suite/mod_large_random/Kripke/f:02-nm:010-sm:005.sp,1.31,2.42
test_suite/mod_large_random/Kripke/f:02-nm:010-sm:015.sp,9.69,18.82
test_suite/mod_large_random/Kripke/f:02-nm:010-sm:025.sp,33.46,61.43
test_suite/mod_large_random/Kripke/f:02-nm:010-sm:035.sp,64.76,120.54
test_suite/mod_large_random/Kripke/f:02-nm:020-sm:005.sp,4.97,9.69
test_suite/mod_large_random/Kripke/f:02-nm:020-sm:015.sp,33.9,67.67
test_suite/mod_large_random/Kripke/f:02-nm:020-sm:025.sp,105.62,200.48
test_suite/mod_large_random/Kripke/f:02-nm:020-sm:035.sp,211.36,414.07
test_suite/mod_large_random/Kripke/f:02-nm:030-sm:005.sp,12.61,24.44
test_suite/mod_large_random/Kripke/f:02-nm:030-sm:015.sp,72.44,145.71
test_suite/mod_large_random/Kripke/f:02-nm:030-sm:025.sp,232.09,464.68
test_suite/mod_large_random/Kripke/f:02-nm:030-sm:035.sp,466.79,933.28
test_suite/mod_large_random/Kripke/f:02-nm:040-sm:005.sp,22.11,46.07
test_suite/mod_large_random/Kripke/f:02-nm:040-sm:015.sp,124.48,249.52
test_suite/mod_large_random/Kripke/f:02-nm:040-sm:025.sp,389.94,794.29
test_suite/mod_large_random/Kripke/f:02-nm:040-sm:035.sp,788.03,1586.53
test_suite/mod_large_random/Kripke/f:02-nm:050-sm:005.sp,33.76,70.68
test_suite/mod_large_random/Kripke/f:02-nm:050-sm:015.sp,198.44,405.63
test_suite/mod_large_random/Kripke/f:02-nm:050-sm:025.sp,597.17,1225.91
test_suite/mod_large_random/Kripke/f:02-nm:050-sm:035.sp,1193.96,2434.27
test_suite/mod_large_random/Kripke/f:02-nm:060-sm:005.sp,47.81,95.53
test_suite/mod_large_random/Kripke/f:02-nm:060-sm:015.sp,281.3,587.21
test_suite/mod_large_random/Kripke/f:02-nm:060-sm:025.sp,871.03,1778.66
test_suite/mod_large_random/Kripke/f:02-nm:060-sm:035.sp,1737.44,3600
test_suite/mod_large_random/Kripke/f:03-nm:010-sm:005.sp,6.48,15.98
test_suite/mod_large_random/Kripke/f:03-nm:010-sm:015.sp,73.17,187.56
test_suite/mod_large_random/Kripke/f:03-nm:010-sm:025.sp,76.05,189.11
test_suite/mod_large_random/Kripke/f:03-nm:010-sm:035.sp,619.91,1380.31
test_suite/mod_large_random/Kripke/f:03-nm:020-sm:005.sp,21.22,60.91
test_suite/mod_large_random/Kripke/f:03-nm:020-sm:015.sp,137.91,425.52
test_suite/mod_large_random/Kripke/f:03-nm:020-sm:025.sp,634.46,1778.27
test_suite/mod_large_random/Kripke/f:03-nm:020-sm:035.sp,1291.13,3600
test_suite/mod_large_random/Kripke/f:03-nm:030-sm:005.sp,43.55,121.32
test_suite/mod_large_random/Kripke/f:03-nm:030-sm:015.sp,321.03,967.89
test_suite/mod_large_random/Kripke/f:03-nm:030-sm:025.sp,916.87,3600
test_suite/mod_large_random/Kripke/f:03-nm:030-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:03-nm:040-sm:005.sp,70.5,198.24
test_suite/mod_large_random/Kripke/f:03-nm:040-sm:015.sp,613.4,1446.69
test_suite/mod_large_random/Kripke/f:03-nm:040-sm:025.sp,1579.38,3600
test_suite/mod_large_random/Kripke/f:03-nm:040-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:03-nm:050-sm:005.sp,114.86,329.82
test_suite/mod_large_random/Kripke/f:03-nm:050-sm:015.sp,862.55,2327.4
test_suite/mod_large_random/Kripke/f:03-nm:050-sm:025.sp,2525.8,3600
test_suite/mod_large_random/Kripke/f:03-nm:050-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:03-nm:060-sm:005.sp,165.11,460.51
test_suite/mod_large_random/Kripke/f:03-nm:060-sm:015.sp,1149.67,3600
test_suite/mod_large_random/Kripke/f:03-nm:060-sm:025.sp,3600,3600
test_suite/mod_large_random/Kripke/f:03-nm:060-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:04-nm:010-sm:005.sp,2.5,5.56
test_suite/mod_large_random/Kripke/f:04-nm:010-sm:015.sp,23.86,43.73
test_suite/mod_large_random/Kripke/f:04-nm:010-sm:025.sp,62.36,179.93
test_suite/mod_large_random/Kripke/f:04-nm:010-sm:035.sp,121.73,301.39
test_suite/mod_large_random/Kripke/f:04-nm:020-sm:005.sp,8.05,18.92
test_suite/mod_large_random/Kripke/f:04-nm:020-sm:015.sp,74.36,176.57
test_suite/mod_large_random/Kripke/f:04-nm:020-sm:025.sp,220.58,515.41
test_suite/mod_large_random/Kripke/f:04-nm:020-sm:035.sp,424.55,1202.22
test_suite/mod_large_random/Kripke/f:04-nm:030-sm:005.sp,17.5,40.49
test_suite/mod_large_random/Kripke/f:04-nm:030-sm:015.sp,149,341.56
test_suite/mod_large_random/Kripke/f:04-nm:030-sm:025.sp,470.18,1069.81
test_suite/mod_large_random/Kripke/f:04-nm:030-sm:035.sp,941.38,2189.31
test_suite/mod_large_random/Kripke/f:04-nm:040-sm:005.sp,29.95,73.7
test_suite/mod_large_random/Kripke/f:04-nm:040-sm:015.sp,255.01,673.26
test_suite/mod_large_random/Kripke/f:04-nm:040-sm:025.sp,747.41,1989.01
test_suite/mod_large_random/Kripke/f:04-nm:040-sm:035.sp,1535.62,3600
test_suite/mod_large_random/Kripke/f:04-nm:050-sm:005.sp,53.85,135.31
test_suite/mod_large_random/Kripke/f:04-nm:050-sm:015.sp,401.23,1019.41
test_suite/mod_large_random/Kripke/f:04-nm:050-sm:025.sp,1214.69,3600
test_suite/mod_large_random/Kripke/f:04-nm:050-sm:035.sp,2154.17,3600
test_suite/mod_large_random/Kripke/f:04-nm:060-sm:005.sp,76.3,190.54
test_suite/mod_large_random/Kripke/f:04-nm:060-sm:015.sp,551.56,1410.92
test_suite/mod_large_random/Kripke/f:04-nm:060-sm:025.sp,1767.08,3600
test_suite/mod_large_random/Kripke/f:04-nm:060-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:05-nm:010-sm:005.sp,7.66,17.09
test_suite/mod_large_random/Kripke/f:05-nm:010-sm:015.sp,54.88,203.69
test_suite/mod_large_random/Kripke/f:05-nm:010-sm:025.sp,157.45,625.54
test_suite/mod_large_random/Kripke/f:05-nm:010-sm:035.sp,407.33,1483.36
test_suite/mod_large_random/Kripke/f:05-nm:020-sm:005.sp,19.41,53.12
test_suite/mod_large_random/Kripke/f:05-nm:020-sm:015.sp,195.86,558.81
test_suite/mod_large_random/Kripke/f:05-nm:020-sm:025.sp,562.52,1399.34
test_suite/mod_large_random/Kripke/f:05-nm:020-sm:035.sp,1240.79,2434.26
test_suite/mod_large_random/Kripke/f:05-nm:030-sm:005.sp,41.67,114.41
test_suite/mod_large_random/Kripke/f:05-nm:030-sm:015.sp,294.86,1155.03
test_suite/mod_large_random/Kripke/f:05-nm:030-sm:025.sp,1031.8,3600
test_suite/mod_large_random/Kripke/f:05-nm:030-sm:035.sp,2142.68,3600
test_suite/mod_large_random/Kripke/f:05-nm:040-sm:005.sp,70.67,187.35
test_suite/mod_large_random/Kripke/f:05-nm:040-sm:015.sp,525.38,1414.65
test_suite/mod_large_random/Kripke/f:05-nm:040-sm:025.sp,1643.36,3600
test_suite/mod_large_random/Kripke/f:05-nm:040-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:05-nm:050-sm:005.sp,106.37,293.64
test_suite/mod_large_random/Kripke/f:05-nm:050-sm:015.sp,803.28,2619.84
test_suite/mod_large_random/Kripke/f:05-nm:050-sm:025.sp,2240.25,3600
test_suite/mod_large_random/Kripke/f:05-nm:050-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:05-nm:060-sm:005.sp,147.82,431.58
test_suite/mod_large_random/Kripke/f:05-nm:060-sm:015.sp,1097.13,3600
test_suite/mod_large_random/Kripke/f:05-nm:060-sm:025.sp,3600,3600
test_suite/mod_large_random/Kripke/f:05-nm:060-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:06-nm:010-sm:005.sp,5.63,14.83
test_suite/mod_large_random/Kripke/f:06-nm:010-sm:015.sp,58.94,175.2
test_suite/mod_large_random/Kripke/f:06-nm:010-sm:025.sp,210,310.17
test_suite/mod_large_random/Kripke/f:06-nm:010-sm:035.sp,253.74,1014.36
test_suite/mod_large_random/Kripke/f:06-nm:020-sm:005.sp,16.51,42.69
test_suite/mod_large_random/Kripke/f:06-nm:020-sm:015.sp,167.45,370.06
test_suite/mod_large_random/Kripke/f:06-nm:020-sm:025.sp,764.5,2065.38
test_suite/mod_large_random/Kripke/f:06-nm:020-sm:035.sp,1034.82,3600
test_suite/mod_large_random/Kripke/f:06-nm:030-sm:005.sp,31.9,87.4
test_suite/mod_large_random/Kripke/f:06-nm:030-sm:015.sp,255.28,814.31
test_suite/mod_large_random/Kripke/f:06-nm:030-sm:025.sp,1120.02,2711.24
test_suite/mod_large_random/Kripke/f:06-nm:030-sm:035.sp,1641.03,3600
test_suite/mod_large_random/Kripke/f:06-nm:040-sm:005.sp,53.84,150.87
test_suite/mod_large_random/Kripke/f:06-nm:040-sm:015.sp,459.41,1384.89
test_suite/mod_large_random/Kripke/f:06-nm:040-sm:025.sp,1710.72,3600
test_suite/mod_large_random/Kripke/f:06-nm:040-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:06-nm:050-sm:005.sp,76.75,223.14
test_suite/mod_large_random/Kripke/f:06-nm:050-sm:015.sp,653.64,2029.72
test_suite/mod_large_random/Kripke/f:06-nm:050-sm:025.sp,2425.39,3600
test_suite/mod_large_random/Kripke/f:06-nm:050-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:06-nm:060-sm:005.sp,120.43,346.41
test_suite/mod_large_random/Kripke/f:06-nm:060-sm:015.sp,950.35,3600
test_suite/mod_large_random/Kripke/f:06-nm:060-sm:025.sp,3600,3600
test_suite/mod_large_random/Kripke/f:06-nm:060-sm:035.sp,3600,3600
test_suite/mod_large_random/Kripke/f:07-nm:010-sm:005.sp,1.38,2.54
test_suite/mod_large_random/Kripke/f:07-nm:010-sm:015.sp,10.44,20.09
test_suite/mod_large_random/Kripke/f:07-nm:010-sm:025.sp,28.16,52.16
test_suite/mod_large_random/Kripke/f:07-nm:010-sm:035.sp,64.48,114.82
test_suite/mod_large_random/Kripke/f:07-nm:020-sm:005.sp,32.71,125.8
test_suite/mod_large_random/Kripke/f:07-nm:020-sm:015.sp,604.61,555.67
test_suite/mod_large_random/Kripke/f:07-nm:020-sm:025.sp,95.29,183.08
test_suite/mod_large_random/Kripke/f:07-nm:020-sm:035.sp,211.17,408.73
test_suite/mod_large_random/Kripke/f:07-nm:030-sm:005.sp,62.04,209.61
test_suite/mod_large_random/Kripke/f:07-nm:030-sm:015.sp,3600,1271.43
test_suite/mod_large_random/Kripke/f:07-nm:030-sm:025.sp,196.14,399.96
test_suite/mod_large_random/Kripke/f:07-nm:030-sm:035.sp,431.48,862.62
test_suite/mod_large_random/Kripke/f:07-nm:040-sm:005.sp,120.26,382.82
test_suite/mod_large_random/Kripke/f:07-nm:040-sm:015.sp,3600,1657.51
test_suite/mod_large_random/Kripke/f:07-nm:040-sm:025.sp,350.59,707.46
test_suite/mod_large_random/Kripke/f:07-nm:040-sm:035.sp,755.91,1513.28
test_suite/mod_large_random/Kripke/f:07-nm:050-sm:005.sp,177.98,545.69
test_suite/mod_large_random/Kripke/f:07-nm:050-sm:015.sp,3600,3600
test_suite/mod_large_random/Kripke/f:07-nm:050-sm:025.sp,3600,3600
test_suite/mod_large_random/Kripke/f:07-nm:050-sm:035.sp,1094.91,2238.37
test_suite/mod_large_random/Kripke/f:07-nm:060-sm:005.sp,237.49,781.52
test_suite/mod_large_random/Kripke/f:07-nm:060-sm:015.sp,3600,3600
test_suite/mod_large_random/Kripke/f:07-nm:060-sm:025.sp,3600,3600
test_suite/mod_large_random/Kripke/f:07-nm:060-sm:035.sp,1635.06,3600

